Convergence of the $k$-Means Minimization Problem using $\Gamma$-Convergence

The $k$-means method is an iterative clustering algorithm which associates each observation with one of $k$ clusters. It traditionally employs cluster centers in the same space as the observed data. By relaxing this requirement, it is possible to apply the $k$-means method to infinite dimensional problems, for example multiple target tracking and smoothing problems in the presence of unknown data association. Via a $\Gamma$-convergence argument, the associated optimization problem is shown to converge in the sense that both the $k$-means minimum and minimizers converge in the large data limit to quantities which depend upon the observed data only through its distribution. The theory is supplemented with two examples to demonstrate the range of problems now accessible by the $k$-means method. The first example combines a non-parametric smoothing problem with unknown data association. The second addresses tracking using sparse data from a network of passive sensors.

==> example1kmeansv2-1.tsv <==
0	40.3181626448768	
0.1	40.31441404266	
0.126823005250837	40.3134085272524	
0.126823005250837	40.3134085272524	
0.155486185338325	40.3123341605419	
0.155486185338325	40.3123341605419	
0.2	40.3106655434298	
0.25673208318273	40.3085363161947	
0.25673208318273	40.3085363161947	
0.289743825154317	40.3072947407485	
0.289743825154317	40.3072947407485	
0.295152077239043	40.3070911210842	
0.295152077239043	40.3070911210842	
0.3	40.3069085481602	
0.4	40.3031335352229	
0.5	40.2993461344242	
0.543816168663496	40.2976845369099	
0.543816168663496	40.2976845369099	
0.557525615493182	40.2971645347306	
0.557525615493182	40.2971645347306	
0.568149604955239	40.2967615637966	
0.568149604955239	40.2967615637966	
0.590388082425261	40.2959180952588	
0.590388082425261	40.2959180952588	
0.6	40.2955535709812	
0.7	40.2917602206266	
0.747494384557664	40.2899556542003	
0.747494384557664	40.2899556542003	
0.8	40.287956176351	
0.9	40.284127162313	
0.951192289399846	40.2821522824763	
0.951192289399846	40.2821522824763	
1	40.2802577992749	
1.1	40.2763384112907	
1.14059615278847	40.2747321430578	
1.14059615278847	40.2747321430578	
1.14788969165259	40.2744426041881	
1.14788969165259	40.2744426041881	
1.2	40.2723661247044	
1.27387192476748	40.2694036844027	
1.27387192476748	40.2694036844027	
1.2831095970352	40.2690320711593	
1.2831095970352	40.2690320711593	
1.3	40.2683521000936	
1.33735686293017	40.2668459845079	
1.33735686293017	40.2668459845079	
1.38167156355332	40.2650558219776	
1.38167156355332	40.2650558219776	
1.4	40.2643145977181	
1.42935580292919	40.2631268498668	
1.42935580292919	40.2631268498668	
1.44128799607613	40.2626439815499	
1.44128799607613	40.2626439815499	
1.49395908274354	40.2605140366655	
1.49395908274354	40.2605140366655	
1.5	40.2602700968579	
1.51851989802075	40.2595229137104	
1.51851989802075	40.2595229137104	
1.6	40.2562507908045	
1.7	40.2522788702055	
1.7141873755445	40.2517201520507	
1.7141873755445	40.2517201520507	
1.72756294298157	40.251194628277	
1.72756294298157	40.251194628277	
1.8	40.2483719777631	
1.87318238113239	40.245568121428	
1.87318238113239	40.245568121428	
1.89413374222062	40.2447757598286	
1.89413374222062	40.2447757598286	
1.9	40.2445548011777	
1.90436103187897	40.2443908004637	
1.90436103187897	40.2443908004637	
1.98650616984483	40.2413453487529	
1.98650616984483	40.2413453487529	
2	40.2408533174117	
2.1	40.2372848690037	
2.15084888111855	40.2355261566443	
2.15084888111855	40.2355261566443	
2.2	40.2338644081446	
2.29022946792988	40.2309180774731	
2.29022946792988	40.2309180774731	
2.3	40.230607526582	
2.36063923996315	40.2287202600816	
2.36063923996315	40.2287202600816	
2.36201904992405	40.2286781580379	
2.36201904992405	40.2286781580379	
2.39012662248282	40.2278290519183	
2.39012662248282	40.2278290519183	
2.4	40.2275346984612	
2.5	40.2246790805229	
2.55116455050383	40.2233164611596	
2.55116455050383	40.2233164611596	
2.6	40.2220861910115	
2.60014180767495	40.2220827256143	
2.60014180767495	40.2220827256143	
2.63679653547978	40.2212089148491	
2.63679653547978	40.2212089148491	
2.7	40.2198089703559	
2.73230055155759	40.2191473127053	
2.73230055155759	40.2191473127053	
2.8	40.2178821950422	
2.89080602151233	40.2164519190266	
2.89080602151233	40.2164519190266	
2.9	40.2163245795687	
2.96400554372516	40.2155287093779	
2.96400554372516	40.2155287093779	
2.99633699216943	40.2151873173518	
2.99633699216943	40.2151873173518	
3	40.2151512164738	
3.03643571137111	40.2148205738396	
3.03643571137111	40.2148205738396	
3.05823607807962	40.2146472658313	
3.05823607807962	40.2146472658313	
3.1	40.2143651957626	
3.2	40.213941408459	
3.237061227164	40.2138685439956	
3.237061227164	40.2138685439956	
3.3	40.2138411942686	
3.4	40.2140298717505	
3.46109790896044	40.2142737916253	
3.46109790896044	40.2142737916253	
3.5	40.2144757313513	
3.5929113517307	40.2150883747696	
3.5929113517307	40.2150883747696	
3.6	40.2151419348372	
3.67073238198904	40.2157233497163	
3.67073238198904	40.2157233497163	
3.7	40.2159873465397	
3.8	40.2169869651395	
3.81030056945427	40.2170983142898	
3.81030056945427	40.2170983142898	
3.9	40.2181323918905	
3.90028141360061	40.2181358164504	
3.90028141360061	40.2181358164504	
4	40.2194181221328	
4.1	40.2208351311535	
4.13619453185279	40.2213784022598	
4.13619453185279	40.2213784022598	
4.16421383244014	40.2218096577395	
4.16421383244014	40.2218096577395	
4.2	40.2223743352733	
4.3	40.2240355850212	
4.34676522661601	40.224854788443	
4.34676522661601	40.224854788443	
4.36377106681521	40.2251593821712	
4.36377106681521	40.2251593821712	
4.4	40.2258197698715	
4.5	40.2277168072438	
4.53234818121504	40.2283514014654	
4.53234818121504	40.2283514014654	
4.58478681919285	40.2293989898557	
4.58478681919285	40.2293989898557	
4.6	40.2297068234495	
4.67901722684299	40.2313260072938	
4.67901722684299	40.2313260072938	
4.7	40.2317597191777	
4.72332265248782	40.232243033332	
4.72332265248782	40.232243033332	
4.74483940516422	40.2326900260174	
4.74483940516422	40.2326900260174	
4.79733615438453	40.2337843362102	
4.79733615438453	40.2337843362102	
4.8	40.2338399614845	
4.9	40.2359259261288	
5	40.2379823043073	
5.1	40.2399716213915	
5.11385232060082	40.2402397932913	
5.11385232060082	40.2402397932913	
5.17098497408891	40.2413223789951	
5.17098497408891	40.2413223789951	
5.2	40.2418560756011	
5.3	40.2436020971822	
5.4	40.2451868657748	
5.40817926388617	40.245308689438	
5.40817926388617	40.245308689438	
5.4564926492706	40.2460026090563	
5.4564926492706	40.2460026090563	
5.5	40.2465882908241	
5.52770830568696	40.2469410535502	
5.52770830568696	40.2469410535502	
5.5469172162718	40.2471760617365	
5.5469172162718	40.2471760617365	
5.6	40.2477831344098	
5.65679763291859	40.2483609443326	
5.65679763291859	40.2483609443326	
5.7	40.2487488025409	
5.8	40.249474645964	
5.87488093829029	40.2498619640204	
5.87488093829029	40.2498619640204	
5.89103551202266	40.2499280973031	
5.89103551202266	40.2499280973031	
5.9	40.2499621706278	
5.98562764039922	40.2501991099258	
5.98562764039922	40.2501991099258	
6	40.2502242277329	
6.1	40.2502909088957	
6.17309919159101	40.2502246241054	
6.17309919159101	40.2502246241054	
6.2	40.2501767812654	
6.3	40.2498906295173	
6.34025539141077	40.2497277689092	
6.34025539141077	40.2497277689092	
6.38150501471665	40.2495324931274	
6.38150501471665	40.2495324931274	
6.4	40.2494352577895	
6.5	40.248802844969	
6.6	40.2479864198651	
6.60071908400953	40.2479798695358	
6.60071908400953	40.2479798695358	
6.63340613593339	40.2476716069746	
6.63340613593339	40.2476716069746	
6.6719039744132	40.2472814505977	
6.6719039744132	40.2472814505977	
6.7	40.2469778667726	
6.78442770367227	40.2459676501943	
6.78442770367227	40.2459676501943	
6.8	40.2457649300254	
6.9	40.2443341522274	
6.90104919281635	40.2443179076274	
6.90104919281635	40.2443179076274	
7	40.2426634595403	
7.03651641928068	40.2419894525841	
7.03651641928068	40.2419894525841	
7.1	40.2407316035266	
7.16132020170876	40.2394068404884	
7.16132020170876	40.2394068404884	
7.2	40.2385127205318	
7.22369468378458	40.2379420883352	
7.22369468378458	40.2379420883352	
7.3	40.2359833453813	
7.3064728664199	40.2358084996956	
7.3064728664199	40.2358084996956	
7.4	40.2331285178914	
7.47817091128099	40.2306703500611	
7.47817091128099	40.2306703500611	
7.5	40.2299488230219	
7.6	40.2264502650129	
7.7	40.2226395345265	
7.73624822489763	40.2211824432562	
7.73624822489763	40.2211824432562	
7.75625723147884	40.2203610811786	
7.75625723147884	40.2203610811786	
7.8	40.218523994446	
7.80193479231517	40.2184414378956	
7.80193479231517	40.2184414378956	
7.9	40.2141217232972	
7.94076816385522	40.2122544781711	
7.94076816385522	40.2122544781711	
8	40.2094761556244	
8.01110098991791	40.2089473850474	
8.01110098991791	40.2089473850474	
8.0610418744917	40.2065396526411	
8.0610418744917	40.2065396526411	
8.1	40.2046316520635	
8.2	40.1996367529339	
8.21790139319044	40.1987305606341	
8.21790139319044	40.1987305606341	
8.24767236231277	40.1972170949003	
8.24767236231277	40.1972170949003	
8.25320716477175	40.1969349020673	
8.25320716477175	40.1969349020673	
8.3	40.194540246468	
8.4	40.1893864771465	
8.49847674190795	40.184300021114	
8.49847674190795	40.184300021114	
8.5	40.1842214907341	
8.53723609811573	40.1823044288145	
8.53723609811573	40.1823044288145	
8.6	40.1790857643101	
8.7	40.1739957813805	
8.72530820881277	40.1727160010173	
8.72530820881277	40.1727160010173	
8.8	40.1689604046608	
8.86122876372267	40.1659053297244	
8.86122876372267	40.1659053297244	
8.9	40.1639815126571	
9	40.1590537365032	
9.00847104626894	40.1586383253498	
9.00847104626894	40.1586383253498	
9.1	40.1541695210306	
9.18950568308254	40.1498399929061	
9.18950568308254	40.1498399929061	
9.2	40.1493353552906	
9.3	40.1445546199283	
9.35259793027556	40.142055238495	
9.35259793027556	40.142055238495	
9.4	40.1398081863877	
9.42679255988563	40.1385396994711	
9.42679255988563	40.1385396994711	
9.5	40.135077555399	
9.6	40.1303540021769	
9.7	40.1256318850786	
9.8	40.1209055905419	
9.9	40.1161695050048	
10	40.1114180149052	


==> example1kmeansv2-2.tsv <==
0.0794029708478894	41.5996121108747	
0.126823005250837	37.859274311893	
0.155486185338325	35.3206292721041	
0.25673208318273	45.3959365741853	
0.289743825154317	48.6318991902088	
0.295152077239043	35.1647342369914	
0.543816168663496	44.1171014886855	
0.557525615493182	34.7480560702201	
0.568149604955239	43.7196557974917	
0.590388082425261	32.6617598527236	
0.747494384557664	39.4224865502472	
0.951192289399846	43.9424220442287	
1.14059615278847	46.9358329240777	
1.14788969165259	41.4168522574107	
1.27387192476748	42.5302975311708	
1.2831095970352	32.2825108434396	
1.33735686293017	44.6460573069064	
1.38167156355332	41.2463768672187	
1.42935580292919	47.7143032504907	
1.44128799607613	39.8499451426484	
1.49395908274354	35.9076402425311	
1.51851989802075	36.1226804627702	
1.7141873755445	43.437610733718	
1.72756294298157	40.3402812395119	
1.87318238113239	40.2041584672688	
1.89413374222062	43.3987392697272	
1.90436103187897	33.1308528509906	
1.98650616984483	40.5301367515596	
2.15084888111855	40.5728778745525	
2.29022946792988	46.3752342024207	
2.36063923996315	39.6688106764112	
2.36201904992405	35.283032133014	
2.39012662248282	49.1718338667884	
2.55116455050383	45.3341153836237	
2.60014180767495	36.2201490579604	
2.63679653547978	30.8428474061307	
2.73230055155759	39.2303902374598	
2.89080602151233	37.2625160779051	
2.96400554372516	38.9515676372488	
2.99633699216943	35.5302744129305	
3.03643571137111	33.9697268416323	
3.05823607807962	38.3842683330068	
3.237061227164	42.5648686810527	
3.46109790896044	36.3882120142571	
3.5929113517307	43.954579941571	
3.67073238198904	47.5296741713165	
3.81030056945427	41.3788959334611	
3.90028141360061	38.2455924160039	
4.13619453185279	48.3063374724765	
4.16421383244014	35.4580332157643	
4.34676522661601	33.6911472796923	
4.36377106681521	40.5221481302415	
4.53234818121504	38.2502967051343	
4.58478681919285	32.9246169203293	
4.67901722684299	53.7567013828336	
4.72332265248782	41.5589521410011	
4.74483940516422	32.9045972847793	
4.79733615438453	36.7045196783685	
5.11385232060082	39.0940103047285	
5.17098497408891	46.1346492475517	
5.40817926388617	39.0861106256807	
5.4564926492706	41.5347781558234	
5.52770830568696	36.3967848882474	
5.5469172162718	44.2394800514808	
5.65679763291859	47.1147665297668	
5.87488093829029	47.0830705849438	
5.89103551202266	45.0827155264339	
5.98562764039922	31.3926724302785	
6.17309919159101	37.7842405620147	
6.34025539141077	31.4970660100396	
6.38150501471665	46.3839212980019	
6.60071908400953	33.5555992292483	
6.63340613593339	46.1741085914784	
6.6719039744132	39.7165301729005	
6.78442770367227	35.9246552856643	
6.90104919281635	41.4542437813881	
7.03651641928068	37.3003950677058	
7.16132020170876	45.1954534471654	
7.22369468378458	38.3412684307966	
7.3064728664199	47.8631342697603	
7.47817091128099	40.5600141375234	
7.73624822489763	45.2786050965862	
7.75625723147884	37.1411378096148	
7.80193479231517	51.2858166425521	
7.94076816385522	35.9914708036435	
8.01110098991791	45.7154802582828	
8.0610418744917	38.7806549547453	
8.21790139319044	35.7090288692648	
8.24767236231277	40.2012535039259	
8.25320716477175	43.6396875736357	
8.49847674190795	30.4316106144503	
8.53723609811573	38.9210387834037	
8.72530820881277	36.8029381157244	
8.86122876372267	37.4464835029684	
9.00847104626894	46.7050688343159	
9.18950568308254	29.7852229195513	
9.35259793027556	42.8552796110682	
9.42679255988563	42.7666428539994	
9.62558310905168	41.8132146409502	


==> example1kmeansv2-3.tsv <==
0	-15	
0.01	-15.01998	
0.02	-15.03992	
0.03	-15.05982	
0.04	-15.07968	
0.05	-15.0995	
0.06	-15.11928	
0.07	-15.13902	
0.08	-15.15872	
0.09	-15.17838	
0.1	-15.198	
0.11	-15.21758	
0.12	-15.23712	
0.13	-15.25662	
0.14	-15.27608	
0.15	-15.2955	
0.16	-15.31488	
0.17	-15.33422	
0.18	-15.35352	
0.19	-15.37278	
0.2	-15.392	
0.21	-15.41118	
0.22	-15.43032	
0.23	-15.44942	
0.24	-15.46848	
0.25	-15.4875	
0.26	-15.50648	
0.27	-15.52542	
0.28	-15.54432	
0.29	-15.56318	
0.3	-15.582	
0.31	-15.60078	
0.32	-15.61952	
0.33	-15.63822	
0.34	-15.65688	
0.35	-15.6755	
0.36	-15.69408	
0.37	-15.71262	
0.38	-15.73112	
0.39	-15.74958	
0.4	-15.768	
0.41	-15.78638	
0.42	-15.80472	
0.43	-15.82302	
0.44	-15.84128	
0.45	-15.8595	
0.46	-15.87768	
0.47	-15.89582	
0.48	-15.91392	
0.49	-15.93198	
0.5	-15.95	
0.51	-15.96798	
0.52	-15.98592	
0.53	-16.00382	
0.54	-16.02168	
0.55	-16.0395	
0.56	-16.05728	
0.57	-16.07502	
0.58	-16.09272	
0.59	-16.11038	
0.6	-16.128	
0.61	-16.14558	
0.62	-16.16312	
0.63	-16.18062	
0.64	-16.19808	
0.65	-16.2155	
0.66	-16.23288	
0.67	-16.25022	
0.68	-16.26752	
0.69	-16.28478	
0.7	-16.302	
0.71	-16.31918	
0.72	-16.33632	
0.73	-16.35342	
0.74	-16.37048	
0.75	-16.3875	
0.76	-16.40448	
0.77	-16.42142	
0.78	-16.43832	
0.79	-16.45518	
0.8	-16.472	
0.81	-16.48878	
0.82	-16.50552	
0.83	-16.52222	
0.84	-16.53888	
0.85	-16.5555	
0.86	-16.57208	
0.87	-16.58862	
0.88	-16.60512	
0.89	-16.62158	
0.9	-16.638	
0.91	-16.65438	
0.92	-16.67072	
0.93	-16.68702	
0.94	-16.70328	
0.95	-16.7195	
0.96	-16.73568	
0.97	-16.75182	
0.98	-16.76792	
0.99	-16.78398	
1	-16.8	
1.01	-16.81598	
1.02	-16.83192	
1.03	-16.84782	
1.04	-16.86368	
1.05	-16.8795	
1.06	-16.89528	
1.07	-16.91102	
1.08	-16.92672	
1.09	-16.94238	
1.1	-16.958	
1.11	-16.97358	
1.12	-16.98912	
1.13	-17.00462	
1.14	-17.02008	
1.15	-17.0355	
1.16	-17.05088	
1.17	-17.06622	
1.18	-17.08152	
1.19	-17.09678	
1.2	-17.112	
1.21	-17.12718	
1.22	-17.14232	
1.23	-17.15742	
1.24	-17.17248	
1.25	-17.1875	
1.26	-17.20248	
1.27	-17.21742	
1.28	-17.23232	
1.29	-17.24718	
1.3	-17.262	
1.31	-17.27678	
1.32	-17.29152	
1.33	-17.30622	
1.34	-17.32088	
1.35	-17.3355	
1.36	-17.35008	
1.37	-17.36462	
1.38	-17.37912	
1.39	-17.39358	
1.4	-17.408	
1.41	-17.42238	
1.42	-17.43672	
1.43	-17.45102	
1.44	-17.46528	
1.45	-17.4795	
1.46	-17.49368	
1.47	-17.50782	
1.48	-17.52192	
1.49	-17.53598	
1.5	-17.55	
1.51	-17.56398	
1.52	-17.57792	
1.53	-17.59182	
1.54	-17.60568	
1.55	-17.6195	
1.56	-17.63328	
1.57	-17.64702	
1.58	-17.66072	
1.59	-17.67438	
1.6	-17.688	
1.61	-17.70158	
1.62	-17.71512	
1.63	-17.72862	
1.64	-17.74208	
1.65	-17.7555	
1.66	-17.76888	
1.67	-17.78222	
1.68	-17.79552	
1.69	-17.80878	
1.7	-17.822	
1.71	-17.83518	
1.72	-17.84832	
1.73	-17.86142	
1.74	-17.87448	
1.75	-17.8875	
1.76	-17.90048	
1.77	-17.91342	
1.78	-17.92632	
1.79	-17.93918	
1.8	-17.952	
1.81	-17.96478	
1.82	-17.97752	
1.83	-17.99022	
1.84	-18.00288	
1.85	-18.0155	
1.86	-18.02808	
1.87	-18.04062	
1.88	-18.05312	
1.89	-18.06558	
1.9	-18.078	
1.91	-18.09038	
1.92	-18.10272	
1.93	-18.11502	
1.94	-18.12728	
1.95	-18.1395	
1.96	-18.15168	
1.97	-18.16382	
1.98	-18.17592	
1.99	-18.18798	
2	-18.2	
2.01	-18.21198	
2.02	-18.22392	
2.03	-18.23582	
2.04	-18.24768	
2.05	-18.2595	
2.06	-18.27128	
2.07	-18.28302	
2.08	-18.29472	
2.09	-18.30638	
2.1	-18.318	
2.11	-18.32958	
2.12	-18.34112	
2.13	-18.35262	
2.14	-18.36408	
2.15	-18.3755	
2.16	-18.38688	
2.17	-18.39822	
2.18	-18.40952	
2.19	-18.42078	
2.2	-18.432	
2.21	-18.44318	
2.22	-18.45432	
2.23	-18.46542	
2.24	-18.47648	
2.25	-18.4875	
2.26	-18.49848	
2.27	-18.50942	
2.28	-18.52032	
2.29	-18.53118	
2.3	-18.542	
2.31	-18.55278	
2.32	-18.56352	
2.33	-18.57422	
2.34	-18.58488	
2.35	-18.5955	
2.36	-18.60608	
2.37	-18.61662	
2.38	-18.62712	
2.39	-18.63758	
2.4	-18.648	
2.41	-18.65838	
2.42	-18.66872	
2.43	-18.67902	
2.44	-18.68928	
2.45	-18.6995	
2.46	-18.70968	
2.47	-18.71982	
2.48	-18.72992	
2.49	-18.73998	
2.5	-18.75	
2.51	-18.75998	
2.52	-18.76992	
2.53	-18.77982	
2.54	-18.78968	
2.55	-18.7995	
2.56	-18.80928	
2.57	-18.81902	
2.58	-18.82872	
2.59	-18.83838	
2.6	-18.848	
2.61	-18.85758	
2.62	-18.86712	
2.63	-18.87662	
2.64	-18.88608	
2.65	-18.8955	
2.66	-18.90488	
2.67	-18.91422	
2.68	-18.92352	
2.69	-18.93278	
2.7	-18.942	
2.71	-18.95118	
2.72	-18.96032	
2.73	-18.96942	
2.74	-18.97848	
2.75	-18.9875	
2.76	-18.99648	
2.77	-19.00542	
2.78	-19.01432	
2.79	-19.02318	
2.8	-19.032	
2.81	-19.04078	
2.82	-19.04952	
2.83	-19.05822	
2.84	-19.06688	
2.85	-19.0755	
2.86	-19.08408	
2.87	-19.09262	
2.88	-19.10112	
2.89	-19.10958	
2.9	-19.118	
2.91	-19.12638	
2.92	-19.13472	
2.93	-19.14302	
2.94	-19.15128	
2.95	-19.1595	
2.96	-19.16768	
2.97	-19.17582	
2.98	-19.18392	
2.99	-19.19198	
3	-19.2	
3.01	-19.20798	
3.02	-19.21592	
3.03	-19.22382	
3.04	-19.23168	
3.05	-19.2395	
3.06	-19.24728	
3.07	-19.25502	
3.08	-19.26272	
3.09	-19.27038	
3.1	-19.278	
3.11	-19.28558	
3.12	-19.29312	
3.13	-19.30062	
3.14	-19.30808	
3.15	-19.3155	
3.16	-19.32288	
3.17	-19.33022	
3.18	-19.33752	
3.19	-19.34478	
3.2	-19.352	
3.21	-19.35918	
3.22	-19.36632	
3.23	-19.37342	
3.24	-19.38048	
3.25	-19.3875	
3.26	-19.39448	
3.27	-19.40142	
3.28	-19.40832	
3.29	-19.41518	
3.3	-19.422	
3.31	-19.42878	
3.32	-19.43552	
3.33	-19.44222	
3.34	-19.44888	
3.35	-19.4555	
3.36	-19.46208	
3.37	-19.46862	
3.38	-19.47512	
3.39	-19.48158	
3.4	-19.488	
3.41	-19.49438	
3.42	-19.50072	
3.43	-19.50702	
3.44	-19.51328	
3.45	-19.5195	
3.46	-19.52568	
3.47	-19.53182	
3.48	-19.53792	
3.49	-19.54398	
3.5	-19.55	
3.51	-19.55598	
3.52	-19.56192	
3.53	-19.56782	
3.54	-19.57368	
3.55	-19.5795	
3.56	-19.58528	
3.57	-19.59102	
3.58	-19.59672	
3.59	-19.60238	
3.6	-19.608	
3.61	-19.61358	
3.62	-19.61912	
3.63	-19.62462	
3.64	-19.63008	
3.65	-19.6355	
3.66	-19.64088	
3.67	-19.64622	
3.68	-19.65152	
3.69	-19.65678	
3.7	-19.662	
3.71	-19.66718	
3.72	-19.67232	
3.73	-19.67742	
3.74	-19.68248	
3.75	-19.6875	
3.76	-19.69248	
3.77	-19.69742	
3.78	-19.70232	
3.79	-19.70718	
3.8	-19.712	
3.81	-19.71678	
3.82	-19.72152	
3.83	-19.72622	
3.84	-19.73088	
3.85	-19.7355	
3.86	-19.74008	
3.87	-19.74462	
3.88	-19.74912	
3.89	-19.75358	
3.9	-19.758	
3.91	-19.76238	
3.92	-19.76672	
3.93	-19.77102	
3.94	-19.77528	
3.95	-19.7795	
3.96	-19.78368	
3.97	-19.78782	
3.98	-19.79192	
3.99	-19.79598	
4	-19.8	
4.01	-19.80398	
4.02	-19.80792	
4.03	-19.81182	
4.04	-19.81568	
4.05	-19.8195	
4.06	-19.82328	
4.07	-19.82702	
4.08	-19.83072	
4.09	-19.83438	
4.1	-19.838	
4.11	-19.84158	
4.12	-19.84512	
4.13	-19.84862	
4.14	-19.85208	
4.15	-19.8555	
4.16	-19.85888	
4.17	-19.86222	
4.18	-19.86552	
4.19	-19.86878	
4.2	-19.872	
4.21	-19.87518	
4.22	-19.87832	
4.23	-19.88142	
4.24	-19.88448	
4.25	-19.8875	
4.26	-19.89048	
4.27	-19.89342	
4.28	-19.89632	
4.29	-19.89918	
4.3	-19.902	
4.31	-19.90478	
4.32	-19.90752	
4.33	-19.91022	
4.34	-19.91288	
4.35	-19.9155	
4.36	-19.91808	
4.37	-19.92062	
4.38	-19.92312	
4.39	-19.92558	
4.4	-19.928	
4.41	-19.93038	
4.42	-19.93272	
4.43	-19.93502	
4.44	-19.93728	
4.45	-19.9395	
4.46	-19.94168	
4.47	-19.94382	
4.48	-19.94592	
4.49	-19.94798	
4.5	-19.95	
4.51	-19.95198	
4.52	-19.95392	
4.53	-19.95582	
4.54	-19.95768	
4.55	-19.9595	
4.56	-19.96128	
4.57	-19.96302	
4.58	-19.96472	
4.59	-19.96638	
4.6	-19.968	
4.61	-19.96958	
4.62	-19.97112	
4.63	-19.97262	
4.64	-19.97408	
4.65	-19.9755	
4.66	-19.97688	
4.67	-19.97822	
4.68	-19.97952	
4.69	-19.98078	
4.7	-19.982	
4.71	-19.98318	
4.72	-19.98432	
4.73	-19.98542	
4.74	-19.98648	
4.75	-19.9875	
4.76	-19.98848	
4.77	-19.98942	
4.78	-19.99032	
4.79	-19.99118	
4.8	-19.992	
4.81	-19.99278	
4.82	-19.99352	
4.83	-19.99422	
4.84	-19.99488	
4.85	-19.9955	
4.86	-19.99608	
4.87	-19.99662	
4.88	-19.99712	
4.89	-19.99758	
4.9	-19.998	
4.91	-19.99838	
4.92	-19.99872	
4.93	-19.99902	
4.94	-19.99928	
4.95	-19.9995	
4.96	-19.99968	
4.97	-19.99982	
4.98	-19.99992	
4.99	-19.99998	
5	-20	
5.01	-19.99998	
5.02	-19.99992	
5.03	-19.99982	
5.04	-19.99968	
5.05	-19.9995	
5.06	-19.99928	
5.07	-19.99902	
5.08	-19.99872	
5.09	-19.99838	
5.1	-19.998	
5.11	-19.99758	
5.12	-19.99712	
5.13	-19.99662	
5.14	-19.99608	
5.15	-19.9955	
5.16	-19.99488	
5.17	-19.99422	
5.18	-19.99352	
5.19	-19.99278	
5.2	-19.992	
5.21	-19.99118	
5.22	-19.99032	
5.23	-19.98942	
5.24	-19.98848	
5.25	-19.9875	
5.26	-19.98648	
5.27	-19.98542	
5.28	-19.98432	
5.29	-19.98318	
5.3	-19.982	
5.31	-19.98078	
5.32	-19.97952	
5.33	-19.97822	
5.34	-19.97688	
5.35	-19.9755	
5.36	-19.97408	
5.37	-19.97262	
5.38	-19.97112	
5.39	-19.96958	
5.4	-19.968	
5.41	-19.96638	
5.42	-19.96472	
5.43	-19.96302	
5.44	-19.96128	
5.45	-19.9595	
5.46	-19.95768	
5.47	-19.95582	
5.48	-19.95392	
5.49	-19.95198	
5.5	-19.95	
5.51	-19.94798	
5.52	-19.94592	
5.53	-19.94382	
5.54	-19.94168	
5.55	-19.9395	
5.56	-19.93728	
5.57	-19.93502	
5.58	-19.93272	
5.59	-19.93038	
5.6	-19.928	
5.61	-19.92558	
5.62	-19.92312	
5.63	-19.92062	
5.64	-19.91808	
5.65	-19.9155	
5.66	-19.91288	
5.67	-19.91022	
5.68	-19.90752	
5.69	-19.90478	
5.7	-19.902	
5.71	-19.89918	
5.72	-19.89632	
5.73	-19.89342	
5.74	-19.89048	
5.75	-19.8875	
5.76	-19.88448	
5.77	-19.88142	
5.78	-19.87832	
5.79	-19.87518	
5.8	-19.872	
5.81	-19.86878	
5.82	-19.86552	
5.83	-19.86222	
5.84	-19.85888	
5.85	-19.8555	
5.86	-19.85208	
5.87	-19.84862	
5.88	-19.84512	
5.89	-19.84158	
5.9	-19.838	
5.91	-19.83438	
5.92	-19.83072	
5.93	-19.82702	
5.94	-19.82328	
5.95	-19.8195	
5.96	-19.81568	
5.97	-19.81182	
5.98	-19.80792	
5.99	-19.80398	
6	-19.8	
6.01	-19.79598	
6.02	-19.79192	
6.03	-19.78782	
6.04	-19.78368	
6.05	-19.7795	
6.06	-19.77528	
6.07	-19.77102	
6.08	-19.76672	
6.09	-19.76238	
6.1	-19.758	
6.11	-19.75358	
6.12	-19.74912	
6.13	-19.74462	
6.14	-19.74008	
6.15	-19.7355	
6.16	-19.73088	
6.17	-19.72622	
6.18	-19.72152	
6.19	-19.71678	
6.2	-19.712	
6.21	-19.70718	
6.22	-19.70232	
6.23	-19.69742	
6.24	-19.69248	
6.25	-19.6875	
6.26	-19.68248	
6.27	-19.67742	
6.28	-19.67232	
6.29	-19.66718	
6.3	-19.662	
6.31	-19.65678	
6.32	-19.65152	
6.33	-19.64622	
6.34	-19.64088	
6.35	-19.6355	
6.36	-19.63008	
6.37	-19.62462	
6.38	-19.61912	
6.39	-19.61358	
6.4	-19.608	
6.41	-19.60238	
6.42	-19.59672	
6.43	-19.59102	
6.44	-19.58528	
6.45	-19.5795	
6.46	-19.57368	
6.47	-19.56782	
6.48	-19.56192	
6.49	-19.55598	
6.5	-19.55	
6.51	-19.54398	
6.52	-19.53792	
6.53	-19.53182	
6.54	-19.52568	
6.55	-19.5195	
6.56	-19.51328	
6.57	-19.50702	
6.58	-19.50072	
6.59	-19.49438	
6.6	-19.488	
6.61	-19.48158	
6.62	-19.47512	
6.63	-19.46862	
6.64	-19.46208	
6.65	-19.4555	
6.66	-19.44888	
6.67	-19.44222	
6.68	-19.43552	
6.69	-19.42878	
6.7	-19.422	
6.71	-19.41518	
6.72	-19.40832	
6.73	-19.40142	
6.74	-19.39448	
6.75	-19.3875	
6.76	-19.38048	
6.77	-19.37342	
6.78	-19.36632	
6.79	-19.35918	
6.8	-19.352	
6.81	-19.34478	
6.82	-19.33752	
6.83	-19.33022	
6.84	-19.32288	
6.85	-19.3155	
6.86	-19.30808	
6.87	-19.30062	
6.88	-19.29312	
6.89	-19.28558	
6.9	-19.278	
6.91	-19.27038	
6.92	-19.26272	
6.93	-19.25502	
6.94	-19.24728	
6.95	-19.2395	
6.96	-19.23168	
6.97	-19.22382	
6.98	-19.21592	
6.99	-19.20798	
7	-19.2	
7.01	-19.19198	
7.02	-19.18392	
7.03	-19.17582	
7.04	-19.16768	
7.05	-19.1595	
7.06	-19.15128	
7.07	-19.14302	
7.08	-19.13472	
7.09	-19.12638	
7.1	-19.118	
7.11	-19.10958	
7.12	-19.10112	
7.13	-19.09262	
7.14	-19.08408	
7.15	-19.0755	
7.16	-19.06688	
7.17	-19.05822	
7.18	-19.04952	
7.19	-19.04078	
7.2	-19.032	
7.21	-19.02318	
7.22	-19.01432	
7.23	-19.00542	
7.24	-18.99648	
7.25	-18.9875	
7.26	-18.97848	
7.27	-18.96942	
7.28	-18.96032	
7.29	-18.95118	
7.3	-18.942	
7.31	-18.93278	
7.32	-18.92352	
7.33	-18.91422	
7.34	-18.90488	
7.35	-18.8955	
7.36	-18.88608	
7.37	-18.87662	
7.38	-18.86712	
7.39	-18.85758	
7.4	-18.848	
7.41	-18.83838	
7.42	-18.82872	
7.43	-18.81902	
7.44	-18.80928	
7.45	-18.7995	
7.46	-18.78968	
7.47	-18.77982	
7.48	-18.76992	
7.49	-18.75998	
7.5	-18.75	
7.51	-18.73998	
7.52	-18.72992	
7.53	-18.71982	
7.54	-18.70968	
7.55	-18.6995	
7.56	-18.68928	
7.57	-18.67902	
7.58	-18.66872	
7.59	-18.65838	
7.6	-18.648	
7.61	-18.63758	
7.62	-18.62712	
7.63	-18.61662	
7.64	-18.60608	
7.65	-18.5955	
7.66	-18.58488	
7.67	-18.57422	
7.68	-18.56352	
7.69	-18.55278	
7.7	-18.542	
7.71	-18.53118	
7.72	-18.52032	
7.73	-18.50942	
7.74	-18.49848	
7.75	-18.4875	
7.76	-18.47648	
7.77	-18.46542	
7.78	-18.45432	
7.79	-18.44318	
7.8	-18.432	
7.81	-18.42078	
7.82	-18.40952	
7.83	-18.39822	
7.84	-18.38688	
7.85	-18.3755	
7.86	-18.36408	
7.87	-18.35262	
7.88	-18.34112	
7.89	-18.32958	
7.9	-18.318	
7.91	-18.30638	
7.92	-18.29472	
7.93	-18.28302	
7.94	-18.27128	
7.95	-18.2595	
7.96	-18.24768	
7.97	-18.23582	
7.98	-18.22392	
7.99	-18.21198	
8	-18.2	
8.01	-18.18798	
8.02	-18.17592	
8.03	-18.16382	
8.04	-18.15168	
8.05	-18.1395	
8.06	-18.12728	
8.07	-18.11502	
8.08	-18.10272	
8.09	-18.09038	
8.1	-18.078	
8.11	-18.06558	
8.12	-18.05312	
8.13	-18.04062	
8.14	-18.02808	
8.15	-18.0155	
8.16	-18.00288	
8.17	-17.99022	
8.18	-17.97752	
8.19	-17.96478	
8.2	-17.952	
8.21	-17.93918	
8.22	-17.92632	
8.23	-17.91342	
8.24	-17.90048	
8.25	-17.8875	
8.26	-17.87448	
8.27	-17.86142	
8.28	-17.84832	
8.29	-17.83518	
8.3	-17.822	
8.31	-17.80878	
8.32	-17.79552	
8.33	-17.78222	
8.34	-17.76888	
8.35	-17.7555	
8.36	-17.74208	
8.37	-17.72862	
8.38	-17.71512	
8.39	-17.70158	
8.4	-17.688	
8.41	-17.67438	
8.42	-17.66072	
8.43	-17.64702	
8.44	-17.63328	
8.45	-17.6195	
8.46	-17.60568	
8.47	-17.59182	
8.48	-17.57792	
8.49	-17.56398	
8.5	-17.55	
8.51	-17.53598	
8.52	-17.52192	
8.53	-17.50782	
8.54	-17.49368	
8.55	-17.4795	
8.56	-17.46528	
8.57	-17.45102	
8.58	-17.43672	
8.59	-17.42238	
8.6	-17.408	
8.61	-17.39358	
8.62	-17.37912	
8.63	-17.36462	
8.64	-17.35008	
8.65	-17.3355	
8.66	-17.32088	
8.67	-17.30622	
8.68	-17.29152	
8.69	-17.27678	
8.7	-17.262	
8.71	-17.24718	
8.72	-17.23232	
8.73	-17.21742	
8.74	-17.20248	
8.75	-17.1875	
8.76	-17.17248	
8.77	-17.15742	
8.78	-17.14232	
8.79	-17.12718	
8.8	-17.112	
8.81	-17.09678	
8.82	-17.08152	
8.83	-17.06622	
8.84	-17.05088	
8.85	-17.0355	
8.86	-17.02008	
8.87	-17.00462	
8.88	-16.98912	
8.89	-16.97358	
8.9	-16.958	
8.91	-16.94238	
8.92	-16.92672	
8.93	-16.91102	
8.94	-16.89528	
8.95	-16.8795	
8.96	-16.86368	
8.97	-16.84782	
8.98	-16.83192	
8.99	-16.81598	
9	-16.8	
9.01	-16.78398	
9.02	-16.76792	
9.03	-16.75182	
9.04	-16.73568	
9.05	-16.7195	
9.06	-16.70328	
9.07	-16.68702	
9.08	-16.67072	
9.09	-16.65438	
9.1	-16.638	
9.11	-16.62158	
9.12	-16.60512	
9.13	-16.58862	
9.14	-16.57208	
9.15	-16.5555	
9.16	-16.53888	
9.17	-16.52222	
9.18	-16.50552	
9.19	-16.48878	
9.2	-16.472	
9.21	-16.45518	
9.22	-16.43832	
9.23	-16.42142	
9.24	-16.40448	
9.25	-16.3875	
9.26	-16.37048	
9.27	-16.35342	
9.28	-16.33632	
9.29	-16.31918	
9.3	-16.302	
9.31	-16.28478	
9.32	-16.26752	
9.33	-16.25022	
9.34	-16.23288	
9.35	-16.2155	
9.36	-16.19808	
9.37	-16.18062	
9.38	-16.16312	
9.39	-16.14558	
9.4	-16.128	
9.41	-16.11038	
9.42	-16.09272	
9.43	-16.07502	
9.44	-16.05728	
9.45	-16.0395	
9.46	-16.02168	
9.47	-16.00382	
9.48	-15.98592	
9.49	-15.96798	
9.5	-15.95	
9.51	-15.93198	
9.52	-15.91392	
9.53	-15.89582	
9.54	-15.87768	
9.55	-15.8595	
9.56	-15.84128	
9.57	-15.82302	
9.58	-15.80472	
9.59	-15.78638	
9.6	-15.768	
9.61	-15.74958	
9.62	-15.73112	
9.63	-15.71262	
9.64	-15.69408	
9.65	-15.6755	
9.66	-15.65688	
9.67	-15.63822	
9.68	-15.61952	
9.69	-15.60078	
9.7	-15.582	
9.71	-15.56318	
9.72	-15.54432	
9.73	-15.52542	
9.74	-15.50648	
9.75	-15.4875	
9.76	-15.46848	
9.77	-15.44942	
9.78	-15.43032	
9.79	-15.41118	
9.8	-15.392	
9.81	-15.37278	
9.82	-15.35352	
9.83	-15.33422	
9.84	-15.31488	
9.85	-15.2955	
9.86	-15.27608	
9.87	-15.25662	
9.88	-15.23712	
9.89	-15.21758	
9.9	-15.198	
9.91	-15.17838	
9.92	-15.15872	
9.93	-15.13902	
9.94	-15.11928	
9.95	-15.0995	
9.96	-15.07968	
9.97	-15.05982	
9.98	-15.03992	
9.99	-15.01998	
10	-15	


==> example1kmeansv2-4.tsv <==
0	4.72099090686599	
0.0885503009860023	4.81492118616065	
0.0885503009860023	4.81492118616065	
0.1	4.82706647935401	
0.194015027111201	4.9268012925348	
0.194015027111201	4.9268012925348	
0.2	4.93315118881815	
0.3	5.03927298558827	
0.395063042516288	5.14021696631627	
0.395063042516288	5.14021696631627	
0.4	5.14546146735827	
0.451518760404848	5.20020465186278	
0.451518760404848	5.20020465186278	
0.480286131823641	5.23078591457762	
0.480286131823641	5.23078591457762	
0.5	5.25174908601151	
0.511708673569459	5.26420235080943	
0.511708673569459	5.26420235080943	
0.549307282223953	5.30420609506598	
0.549307282223953	5.30420609506598	
0.6	5.35817884660523	
0.672801845433559	5.43577251578211	
0.672801845433559	5.43577251578211	
0.7	5.46478700306281	
0.8	5.57159395773479	
0.9	5.67861285622491	
0.979891648463104	5.76427265235497	
0.979891648463104	5.76427265235497	
1	5.78585612588272	
1.06872780238886	5.85969846697903	
1.06872780238886	5.85969846697903	
1.09222496688655	5.88497052681313	
1.09222496688655	5.88497052681313	
1.1	5.89333587720734	
1.2	6.0010661400561	
1.3	6.10906331519532	
1.4	6.21734359281624	
1.42281739817257	6.24209168775431	
1.42281739817257	6.24209168775431	
1.5	6.32592327594112	
1.54058327516862	6.37007779166409	
1.54058327516862	6.37007779166409	
1.55461290328972	6.38535435804494	
1.55461290328972	6.38535435804494	
1.6	6.43482052025896	
1.64291390918458	6.48165673748522	
1.64291390918458	6.48165673748522	
1.7	6.54406382823599	
1.8	6.65368929519518	
1.80468109688552	6.65883098040588	
1.80468109688552	6.65883098040588	
1.81581768675897	6.67106706151737	
1.81581768675897	6.67106706151737	
1.85885031598486	6.71839805263344	
1.85885031598486	6.71839805263344	
1.88271775739867	6.74468423710273	
1.88271775739867	6.74468423710273	
1.9	6.76373363516503	
2	6.8742209785651	
2.08245204973289	6.96565862620332	
2.08245204973289	6.96565862620332	
2.1	6.98515873406122	
2.2	7.09655559939164	
2.3	7.20842953688381	
2.4	7.32079986426402	
2.40645885287937	7.32807522138761	
2.40645885287937	7.32807522138761	
2.45676181936889	7.38481175514915	
2.45676181936889	7.38481175514915	
2.5	7.43368734134898	
2.58990542158967	7.5356404873184	
2.58990542158967	7.5356404873184	
2.5942744797746	7.54060642109543	
2.5942744797746	7.54060642109543	
2.59623080110499	7.54283035062062	
2.59623080110499	7.54283035062062	
2.6	7.54711574924094	
2.67229092367089	7.62945989499926	
2.67229092367089	7.62945989499926	
2.7	7.66109836878182	
2.8	7.77561426184097	
2.80397005689543	7.78017105691229	
2.80397005689543	7.78017105691229	
2.82957873186578	7.80958291129588	
2.82957873186578	7.80958291129588	
2.87584055249314	7.86279416007373	
2.87584055249314	7.86279416007373	
2.9	7.89062234245118	
2.91448355951266	7.90731808805841	
2.91448355951266	7.90731808805841	
2.96561777532987	7.96633706901892	
2.96561777532987	7.96633706901892	
3	8.00608340140936	
3.02752325729782	8.03793460507421	
3.02752325729782	8.03793460507421	
3.04959957607017	8.06350303835479	
3.04959957607017	8.06350303835479	
3.1	8.12194086168241	
3.2	8.23812538839308	
3.2419646346704	8.28696272048037	
3.2419646346704	8.28696272048037	
3.3	8.35456846578772	
3.4	8.47120466897402	
3.5	8.58797111433958	
3.57388192967744	8.67428724376852	
3.57388192967744	8.67428724376852	
3.6	8.704805007081	
3.61716380248139	8.7248604069181	
3.61716380248139	8.7248604069181	
3.7	8.82164702109098	
3.76999837283115	8.90341540240797	
3.76999837283115	8.90341540240797	
3.8	8.93845297392098	
3.80363559412667	8.94269837836376	
3.80363559412667	8.94269837836376	
3.85352105175205	9.00093997593693	
3.85352105175205	9.00093997593693	
3.9	9.05518219617824	
3.93098592724503	9.09132917110694	
3.93098592724503	9.09132917110694	
3.94657441563815	9.10950913107832	
3.94657441563815	9.10950913107832	
3.96569245211042	9.13180043726953	
3.96569245211042	9.13180043726953	
4	9.17178727724109	
4.1	9.28820303746265	
4.17320883626846	9.3732642448194	
4.17320883626846	9.3732642448194	
4.2	9.40435087315492	
4.242855812171	9.45402638123503	
4.242855812171	9.45402638123503	
4.3	9.52015952554375	
4.4	9.6355870899285	
4.5	9.75060646675946	
4.50528094868533	9.75666872596356	
4.50528094868533	9.75666872596356	
4.58066938000918	9.84307611952321	
4.58066938000918	9.84307611952321	
4.59022394078519	9.85400888292788	
4.59022394078519	9.85400888292788	
4.6	9.8651907492855	
4.7	9.97931124890714	
4.8	10.0929355390865	
4.9	10.2060303773452	
5	10.3185625212047	
5.02367433727028	10.3451177562038	
5.02367433727028	10.3451177562038	
5.1	10.4304995425089	
5.2	10.5418157957537	
5.25561251235387	10.6034447393125	
5.25561251235387	10.6034447393125	
5.3	10.6524891975318	
5.33354207803659	10.689464251719	
5.33354207803659	10.689464251719	
5.39999263770361	10.7624951576574	
5.39999263770361	10.7624951576574	
5.4	10.7625032326286	
5.41268467485969	10.7764103653647	
5.41268467485969	10.7764103653647	
5.46692028178502	10.8357500864567	
5.46692028178502	10.8357500864567	
5.47095959676547	10.8401615619353	
5.47095959676547	10.8401615619353	
5.5	10.8718446875106	
5.52928708571216	10.9037373491253	
5.52928708571216	10.9037373491253	
5.56364975093691	10.9410789072042	
5.56364975093691	10.9410789072042	
5.59029119569936	10.9699707412064	
5.59029119569936	10.9699707412064	
5.6	10.980486679405	
5.67732878272974	11.0639941178027	
5.67732878272974	11.0639941178027	
5.7	11.088391688636	
5.7241631161166	11.1143517483479	
5.7241631161166	11.1143517483479	
5.75747615215569	11.1500687156567	
5.75747615215569	11.1500687156567	
5.76741695694105	11.1607102072294	
5.76741695694105	11.1607102072294	
5.77580061269445	11.1696787958647	
5.77580061269445	11.1696787958647	
5.8	11.1955356692212	
5.80006430551879	11.1956043178281	
5.80006430551879	11.1956043178281	
5.9	11.3018940473801	
5.97302079801353	11.3790548442143	
5.97302079801353	11.3790548442143	
6	11.4074555006498	
6.08885538697176	11.5005753863361	
6.08885538697176	11.5005753863361	
6.1	11.5122093498753	
6.15725142289619	11.571813909532	
6.15725142289619	11.571813909532	
6.2	11.6161439488568	
6.25844781330649	11.6765096845515	
6.25844781330649	11.6765096845515	
6.3	11.7192530322839	
6.36006152111755	11.7807858479257	
6.36006152111755	11.7807858479257	
6.37522639339998	11.7962759172278	
6.37522639339998	11.7962759172278	
6.4	11.8215410451029	
6.5	11.9230357532422	
6.5917606662187	12.0155037887282	
6.5917606662187	12.0155037887282	
6.6	12.023776659747	
6.60955064915145	12.0333601380182	
6.60955064915145	12.0333601380182	
6.7	12.1238062700043	
6.71593534312873	12.1396836459987	
6.71593534312873	12.1396836459987	
6.8	12.2231684778827	
6.89124711134179	12.3132806030638	
6.89124711134179	12.3132806030638	
6.9	12.3218977797515	
7	12.4200236378411	
7.00997789695237	12.4297824046052	
7.00997789695237	12.4297824046052	
7.1	12.5175723840367	
7.16037342838811	12.5761997985759	
7.16037342838811	12.5761997985759	
7.17881398387593	12.5940685637581	
7.17881398387593	12.5940685637581	
7.19665612178919	12.6113406082411	
7.19665612178919	12.6113406082411	
7.2	12.6145758130046	
7.3	12.7110660020772	
7.3195012915998	12.7298258038227	
7.3195012915998	12.7298258038227	
7.32149758734352	12.7317451736282	
7.32149758734352	12.7317451736282	
7.4	12.8070721870647	
7.5	12.9025975346394	
7.57273162983819	12.9717674015243	
7.57273162983819	12.9717674015243	
7.6	12.9976328670307	
7.66967602751278	13.0635550654917	
7.66967602751278	13.0635550654917	
7.7	13.0921687129694	
7.8	13.1861916057875	
7.87540530159212	13.2567387087823	
7.87540530159212	13.2567387087823	
7.88113184048992	13.2620836816783	
7.88113184048992	13.2620836816783	
7.9	13.2796819815878	
7.90172935024334	13.2812939777429	
7.90172935024334	13.2812939777429	
8	13.3726369028786	
8.06632520363243	13.4340103669132	
8.06632520363243	13.4340103669132	
8.1	13.465090200774	
8.16712735890955	13.5268892941617	
8.16712735890955	13.5268892941617	
8.2	13.5570799332031	
8.3	13.6486508733096	
8.4	13.7398602126972	
8.47912159970545	13.8118086927905	
8.47912159970545	13.8118086927905	
8.5	13.8307662326069	
8.6	13.9214260745938	
8.69605555315031	14.0083288796615	
8.69605555315031	14.0083288796615	
8.7	14.011894399071	
8.7572400256463	14.0636129483772	
8.7572400256463	14.0636129483772	
8.8	14.1022237665813	
8.9	14.192454712566	
9	14.282618783656	
9.04813230017362	14.3260021497294	
9.04813230017362	14.3260021497294	
9.05531348068602	14.3324743053424	
9.05531348068602	14.3324743053424	
9.09951610123007	14.3723103131913	
9.09951610123007	14.3723103131913	
9.1	14.3727463873891	
9.2	14.462853094265	
9.3	14.5529399815743	
9.30598962817579	14.5583352323281	
9.30598962817579	14.5583352323281	
9.32196092808549	14.5727212884129	
9.32196092808549	14.5727212884129	
9.37091367960308	14.6168118857301	
9.37091367960308	14.6168118857301	
9.4	14.6430065447354	
9.45056074939906	14.6885345864015	
9.45056074939906	14.6885345864015	
9.5	14.7330440504957	
9.6	14.8230520681525	
9.69074471088059	14.9047166791778	
9.69074471088059	14.9047166791778	
9.69427855895745	14.9078968450346	
9.69427855895745	14.9078968450346	
9.7	14.9130456608701	
9.8	15.0030369677987	
9.9	15.0930263291209	
10	15.1830116919055	


==> example1kmeansv2-5.tsv <==
0.0661076596420229	12.2817401734528	
0.0885503009860023	5.6937492928079	
0.194015027111201	5.51853022127858	
0.395063042516288	9.07800928459011	
0.451518760404848	5.98044393989376	
0.480286131823641	6.34402721910437	
0.511708673569459	5.68040905775099	
0.549307282223953	-2.83346249792812	
0.672801845433559	2.09352180402655	
0.979891648463104	5.36771576006025	
1.06872780238886	9.28562781619916	
1.09222496688655	3.98391320543655	
1.42281739817257	6.68380673153496	
1.54058327516862	17.3915496258802	
1.55461290328972	-0.264106820420027	
1.64291390918458	8.47084780221969	
1.80468109688552	0.248273150045101	
1.81581768675897	9.53841601729706	
1.85885031598486	9.17148165845398	
1.88271775739867	-2.38231133376251	
2.08245204973289	11.3181232153222	
2.40645885287937	10.8182203414927	
2.45676181936889	4.15787420628934	
2.58990542158967	11.5832748130086	
2.5942744797746	0.543397649646564	
2.59623080110499	-1.42204583519792	
2.67229092367089	0.960965511596595	
2.80397005689543	3.37967158213938	
2.82957873186578	15.0715322552764	
2.87584055249314	10.225554730625	
2.91448355951266	-2.55489823695926	
2.96561777532987	3.36787340523366	
3.02752325729782	10.9181911532733	
3.04959957607017	6.91803716328161	
3.2419646346704	10.0699380086994	
3.57388192967744	10.2510673055755	
3.61716380248139	14.342293104106	
3.76999837283115	7.07159234072604	
3.80363559412667	9.94980193829385	
3.85352105175205	5.9336365216972	
3.93098592724503	6.34490054141506	
3.94657441563815	7.66592674976661	
3.96569245211042	5.02879576882469	
4.17320883626846	15.9422759829603	
4.242855812171	18.7105284573019	
4.50528094868533	9.29648153731315	
4.58066938000918	11.5802162147412	
4.59022394078519	6.61274765475742	
5.02367433727028	13.6416482944919	
5.25561251235387	14.6156645674746	
5.33354207803659	8.3221800704467	
5.39999263770361	11.3484725595625	
5.41268467485969	13.1381930915795	
5.46692028178502	8.0023049044065	
5.47095959676547	-2.72093843124048	
5.52928708571216	17.2811747539794	
5.56364975093691	15.738846225833	
5.59029119569936	11.8957339821083	
5.67732878272974	10.1591908970621	
5.7241631161166	7.79069845602964	
5.75747615215569	11.9340307473203	
5.76741695694105	13.3824989721296	
5.77580061269445	11.8566362730145	
5.80006430551879	15.6417834461721	
5.97302079801353	9.15161584165146	
6.08885538697176	16.329888162738	
6.15725142289619	8.03486422737812	
6.25844781330649	22.2491584804875	
6.36006152111755	10.9367291915291	
6.37522639339998	17.7089922946722	
6.5917606662187	16.083201419416	
6.60955064915145	9.22358061465338	
6.71593534312873	7.89782960742042	
6.89124711134179	10.3518328231264	
7.00997789695237	15.3660501402081	
7.16037342838811	7.54833289419432	
7.17881398387593	18.6566681118871	
7.19665612178919	11.2433228936477	
7.3195012915998	12.6651943391662	
7.32149758734352	0.12546687936495	
7.57273162983819	12.8127864133496	
7.66967602751278	9.91547125925111	
7.87540530159212	24.7720401914074	
7.88113184048992	18.2711635564907	
7.90172935024334	14.4682497068845	
8.06632520363243	12.7697790364835	
8.16712735890955	20.0467612200426	
8.47912159970545	12.6258856678469	
8.69605555315031	11.4744037470641	
8.7572400256463	9.62246179162118	
9.04813230017362	6.43301694171031	
9.05531348068602	13.0314443652437	
9.09951610123007	14.3826532330318	
9.30598962817579	13.5775493226913	
9.32196092808549	12.7205939651196	
9.37091367960308	12.0932785709516	
9.45056074939906	24.6371064171376	
9.69074471088059	12.9737078588439	
9.69427855895745	11.4894014671539	
9.70522786956106	15.5336296088463	


==> example1kmeansv2-6.tsv <==
0	5	
0.01	5.01	
0.02	5.02	
0.03	5.03	
0.04	5.04	
0.05	5.05	
0.06	5.06	
0.07	5.07	
0.08	5.08	
0.09	5.09	
0.1	5.1	
0.11	5.11	
0.12	5.12	
0.13	5.13	
0.14	5.14	
0.15	5.15	
0.16	5.16	
0.17	5.17	
0.18	5.18	
0.19	5.19	
0.2	5.2	
0.21	5.21	
0.22	5.22	
0.23	5.23	
0.24	5.24	
0.25	5.25	
0.26	5.26	
0.27	5.27	
0.28	5.28	
0.29	5.29	
0.3	5.3	
0.31	5.31	
0.32	5.32	
0.33	5.33	
0.34	5.34	
0.35	5.35	
0.36	5.36	
0.37	5.37	
0.38	5.38	
0.39	5.39	
0.4	5.4	
0.41	5.41	
0.42	5.42	
0.43	5.43	
0.44	5.44	
0.45	5.45	
0.46	5.46	
0.47	5.47	
0.48	5.48	
0.49	5.49	
0.5	5.5	
0.51	5.51	
0.52	5.52	
0.53	5.53	
0.54	5.54	
0.55	5.55	
0.56	5.56	
0.57	5.57	
0.58	5.58	
0.59	5.59	
0.6	5.6	
0.61	5.61	
0.62	5.62	
0.63	5.63	
0.64	5.64	
0.65	5.65	
0.66	5.66	
0.67	5.67	
0.68	5.68	
0.69	5.69	
0.7	5.7	
0.71	5.71	
0.72	5.72	
0.73	5.73	
0.74	5.74	
0.75	5.75	
0.76	5.76	
0.77	5.77	
0.78	5.78	
0.79	5.79	
0.8	5.8	
0.81	5.81	
0.82	5.82	
0.83	5.83	
0.84	5.84	
0.85	5.85	
0.86	5.86	
0.87	5.87	
0.88	5.88	
0.89	5.89	
0.9	5.9	
0.91	5.91	
0.92	5.92	
0.93	5.93	
0.94	5.94	
0.95	5.95	
0.96	5.96	
0.97	5.97	
0.98	5.98	
0.99	5.99	
1	6	
1.01	6.01	
1.02	6.02	
1.03	6.03	
1.04	6.04	
1.05	6.05	
1.06	6.06	
1.07	6.07	
1.08	6.08	
1.09	6.09	
1.1	6.1	
1.11	6.11	
1.12	6.12	
1.13	6.13	
1.14	6.14	
1.15	6.15	
1.16	6.16	
1.17	6.17	
1.18	6.18	
1.19	6.19	
1.2	6.2	
1.21	6.21	
1.22	6.22	
1.23	6.23	
1.24	6.24	
1.25	6.25	
1.26	6.26	
1.27	6.27	
1.28	6.28	
1.29	6.29	
1.3	6.3	
1.31	6.31	
1.32	6.32	
1.33	6.33	
1.34	6.34	
1.35	6.35	
1.36	6.36	
1.37	6.37	
1.38	6.38	
1.39	6.39	
1.4	6.4	
1.41	6.41	
1.42	6.42	
1.43	6.43	
1.44	6.44	
1.45	6.45	
1.46	6.46	
1.47	6.47	
1.48	6.48	
1.49	6.49	
1.5	6.5	
1.51	6.51	
1.52	6.52	
1.53	6.53	
1.54	6.54	
1.55	6.55	
1.56	6.56	
1.57	6.57	
1.58	6.58	
1.59	6.59	
1.6	6.6	
1.61	6.61	
1.62	6.62	
1.63	6.63	
1.64	6.64	
1.65	6.65	
1.66	6.66	
1.67	6.67	
1.68	6.68	
1.69	6.69	
1.7	6.7	
1.71	6.71	
1.72	6.72	
1.73	6.73	
1.74	6.74	
1.75	6.75	
1.76	6.76	
1.77	6.77	
1.78	6.78	
1.79	6.79	
1.8	6.8	
1.81	6.81	
1.82	6.82	
1.83	6.83	
1.84	6.84	
1.85	6.85	
1.86	6.86	
1.87	6.87	
1.88	6.88	
1.89	6.89	
1.9	6.9	
1.91	6.91	
1.92	6.92	
1.93	6.93	
1.94	6.94	
1.95	6.95	
1.96	6.96	
1.97	6.97	
1.98	6.98	
1.99	6.99	
2	7	
2.01	7.01	
2.02	7.02	
2.03	7.03	
2.04	7.04	
2.05	7.05	
2.06	7.06	
2.07	7.07	
2.08	7.08	
2.09	7.09	
2.1	7.1	
2.11	7.11	
2.12	7.12	
2.13	7.13	
2.14	7.14	
2.15	7.15	
2.16	7.16	
2.17	7.17	
2.18	7.18	
2.19	7.19	
2.2	7.2	
2.21	7.21	
2.22	7.22	
2.23	7.23	
2.24	7.24	
2.25	7.25	
2.26	7.26	
2.27	7.27	
2.28	7.28	
2.29	7.29	
2.3	7.3	
2.31	7.31	
2.32	7.32	
2.33	7.33	
2.34	7.34	
2.35	7.35	
2.36	7.36	
2.37	7.37	
2.38	7.38	
2.39	7.39	
2.4	7.4	
2.41	7.41	
2.42	7.42	
2.43	7.43	
2.44	7.44	
2.45	7.45	
2.46	7.46	
2.47	7.47	
2.48	7.48	
2.49	7.49	
2.5	7.5	
2.51	7.51	
2.52	7.52	
2.53	7.53	
2.54	7.54	
2.55	7.55	
2.56	7.56	
2.57	7.57	
2.58	7.58	
2.59	7.59	
2.6	7.6	
2.61	7.61	
2.62	7.62	
2.63	7.63	
2.64	7.64	
2.65	7.65	
2.66	7.66	
2.67	7.67	
2.68	7.68	
2.69	7.69	
2.7	7.7	
2.71	7.71	
2.72	7.72	
2.73	7.73	
2.74	7.74	
2.75	7.75	
2.76	7.76	
2.77	7.77	
2.78	7.78	
2.79	7.79	
2.8	7.8	
2.81	7.81	
2.82	7.82	
2.83	7.83	
2.84	7.84	
2.85	7.85	
2.86	7.86	
2.87	7.87	
2.88	7.88	
2.89	7.89	
2.9	7.9	
2.91	7.91	
2.92	7.92	
2.93	7.93	
2.94	7.94	
2.95	7.95	
2.96	7.96	
2.97	7.97	
2.98	7.98	
2.99	7.99	
3	8	
3.01	8.01	
3.02	8.02	
3.03	8.03	
3.04	8.04	
3.05	8.05	
3.06	8.06	
3.07	8.07	
3.08	8.08	
3.09	8.09	
3.1	8.1	
3.11	8.11	
3.12	8.12	
3.13	8.13	
3.14	8.14	
3.15	8.15	
3.16	8.16	
3.17	8.17	
3.18	8.18	
3.19	8.19	
3.2	8.2	
3.21	8.21	
3.22	8.22	
3.23	8.23	
3.24	8.24	
3.25	8.25	
3.26	8.26	
3.27	8.27	
3.28	8.28	
3.29	8.29	
3.3	8.3	
3.31	8.31	
3.32	8.32	
3.33	8.33	
3.34	8.34	
3.35	8.35	
3.36	8.36	
3.37	8.37	
3.38	8.38	
3.39	8.39	
3.4	8.4	
3.41	8.41	
3.42	8.42	
3.43	8.43	
3.44	8.44	
3.45	8.45	
3.46	8.46	
3.47	8.47	
3.48	8.48	
3.49	8.49	
3.5	8.5	
3.51	8.51	
3.52	8.52	
3.53	8.53	
3.54	8.54	
3.55	8.55	
3.56	8.56	
3.57	8.57	
3.58	8.58	
3.59	8.59	
3.6	8.6	
3.61	8.61	
3.62	8.62	
3.63	8.63	
3.64	8.64	
3.65	8.65	
3.66	8.66	
3.67	8.67	
3.68	8.68	
3.69	8.69	
3.7	8.7	
3.71	8.71	
3.72	8.72	
3.73	8.73	
3.74	8.74	
3.75	8.75	
3.76	8.76	
3.77	8.77	
3.78	8.78	
3.79	8.79	
3.8	8.8	
3.81	8.81	
3.82	8.82	
3.83	8.83	
3.84	8.84	
3.85	8.85	
3.86	8.86	
3.87	8.87	
3.88	8.88	
3.89	8.89	
3.9	8.9	
3.91	8.91	
3.92	8.92	
3.93	8.93	
3.94	8.94	
3.95	8.95	
3.96	8.96	
3.97	8.97	
3.98	8.98	
3.99	8.99	
4	9	
4.01	9.01	
4.02	9.02	
4.03	9.03	
4.04	9.04	
4.05	9.05	
4.06	9.06	
4.07	9.07	
4.08	9.08	
4.09	9.09	
4.1	9.1	
4.11	9.11	
4.12	9.12	
4.13	9.13	
4.14	9.14	
4.15	9.15	
4.16	9.16	
4.17	9.17	
4.18	9.18	
4.19	9.19	
4.2	9.2	
4.21	9.21	
4.22	9.22	
4.23	9.23	
4.24	9.24	
4.25	9.25	
4.26	9.26	
4.27	9.27	
4.28	9.28	
4.29	9.29	
4.3	9.3	
4.31	9.31	
4.32	9.32	
4.33	9.33	
4.34	9.34	
4.35	9.35	
4.36	9.36	
4.37	9.37	
4.38	9.38	
4.39	9.39	
4.4	9.4	
4.41	9.41	
4.42	9.42	
4.43	9.43	
4.44	9.44	
4.45	9.45	
4.46	9.46	
4.47	9.47	
4.48	9.48	
4.49	9.49	
4.5	9.5	
4.51	9.51	
4.52	9.52	
4.53	9.53	
4.54	9.54	
4.55	9.55	
4.56	9.56	
4.57	9.57	
4.58	9.58	
4.59	9.59	
4.6	9.6	
4.61	9.61	
4.62	9.62	
4.63	9.63	
4.64	9.64	
4.65	9.65	
4.66	9.66	
4.67	9.67	
4.68	9.68	
4.69	9.69	
4.7	9.7	
4.71	9.71	
4.72	9.72	
4.73	9.73	
4.74	9.74	
4.75	9.75	
4.76	9.76	
4.77	9.77	
4.78	9.78	
4.79	9.79	
4.8	9.8	
4.81	9.81	
4.82	9.82	
4.83	9.83	
4.84	9.84	
4.85	9.85	
4.86	9.86	
4.87	9.87	
4.88	9.88	
4.89	9.89	
4.9	9.9	
4.91	9.91	
4.92	9.92	
4.93	9.93	
4.94	9.94	
4.95	9.95	
4.96	9.96	
4.97	9.97	
4.98	9.98	
4.99	9.99	
5	10	
5.01	10.01	
5.02	10.02	
5.03	10.03	
5.04	10.04	
5.05	10.05	
5.06	10.06	
5.07	10.07	
5.08	10.08	
5.09	10.09	
5.1	10.1	
5.11	10.11	
5.12	10.12	
5.13	10.13	
5.14	10.14	
5.15	10.15	
5.16	10.16	
5.17	10.17	
5.18	10.18	
5.19	10.19	
5.2	10.2	
5.21	10.21	
5.22	10.22	
5.23	10.23	
5.24	10.24	
5.25	10.25	
5.26	10.26	
5.27	10.27	
5.28	10.28	
5.29	10.29	
5.3	10.3	
5.31	10.31	
5.32	10.32	
5.33	10.33	
5.34	10.34	
5.35	10.35	
5.36	10.36	
5.37	10.37	
5.38	10.38	
5.39	10.39	
5.4	10.4	
5.41	10.41	
5.42	10.42	
5.43	10.43	
5.44	10.44	
5.45	10.45	
5.46	10.46	
5.47	10.47	
5.48	10.48	
5.49	10.49	
5.5	10.5	
5.51	10.51	
5.52	10.52	
5.53	10.53	
5.54	10.54	
5.55	10.55	
5.56	10.56	
5.57	10.57	
5.58	10.58	
5.59	10.59	
5.6	10.6	
5.61	10.61	
5.62	10.62	
5.63	10.63	
5.64	10.64	
5.65	10.65	
5.66	10.66	
5.67	10.67	
5.68	10.68	
5.69	10.69	
5.7	10.7	
5.71	10.71	
5.72	10.72	
5.73	10.73	
5.74	10.74	
5.75	10.75	
5.76	10.76	
5.77	10.77	
5.78	10.78	
5.79	10.79	
5.8	10.8	
5.81	10.81	
5.82	10.82	
5.83	10.83	
5.84	10.84	
5.85	10.85	
5.86	10.86	
5.87	10.87	
5.88	10.88	
5.89	10.89	
5.9	10.9	
5.91	10.91	
5.92	10.92	
5.93	10.93	
5.94	10.94	
5.95	10.95	
5.96	10.96	
5.97	10.97	
5.98	10.98	
5.99	10.99	
6	11	
6.01	11.01	
6.02	11.02	
6.03	11.03	
6.04	11.04	
6.05	11.05	
6.06	11.06	
6.07	11.07	
6.08	11.08	
6.09	11.09	
6.1	11.1	
6.11	11.11	
6.12	11.12	
6.13	11.13	
6.14	11.14	
6.15	11.15	
6.16	11.16	
6.17	11.17	
6.18	11.18	
6.19	11.19	
6.2	11.2	
6.21	11.21	
6.22	11.22	
6.23	11.23	
6.24	11.24	
6.25	11.25	
6.26	11.26	
6.27	11.27	
6.28	11.28	
6.29	11.29	
6.3	11.3	
6.31	11.31	
6.32	11.32	
6.33	11.33	
6.34	11.34	
6.35	11.35	
6.36	11.36	
6.37	11.37	
6.38	11.38	
6.39	11.39	
6.4	11.4	
6.41	11.41	
6.42	11.42	
6.43	11.43	
6.44	11.44	
6.45	11.45	
6.46	11.46	
6.47	11.47	
6.48	11.48	
6.49	11.49	
6.5	11.5	
6.51	11.51	
6.52	11.52	
6.53	11.53	
6.54	11.54	
6.55	11.55	
6.56	11.56	
6.57	11.57	
6.58	11.58	
6.59	11.59	
6.6	11.6	
6.61	11.61	
6.62	11.62	
6.63	11.63	
6.64	11.64	
6.65	11.65	
6.66	11.66	
6.67	11.67	
6.68	11.68	
6.69	11.69	
6.7	11.7	
6.71	11.71	
6.72	11.72	
6.73	11.73	
6.74	11.74	
6.75	11.75	
6.76	11.76	
6.77	11.77	
6.78	11.78	
6.79	11.79	
6.8	11.8	
6.81	11.81	
6.82	11.82	
6.83	11.83	
6.84	11.84	
6.85	11.85	
6.86	11.86	
6.87	11.87	
6.88	11.88	
6.89	11.89	
6.9	11.9	
6.91	11.91	
6.92	11.92	
6.93	11.93	
6.94	11.94	
6.95	11.95	
6.96	11.96	
6.97	11.97	
6.98	11.98	
6.99	11.99	
7	12	
7.01	12.01	
7.02	12.02	
7.03	12.03	
7.04	12.04	
7.05	12.05	
7.06	12.06	
7.07	12.07	
7.08	12.08	
7.09	12.09	
7.1	12.1	
7.11	12.11	
7.12	12.12	
7.13	12.13	
7.14	12.14	
7.15	12.15	
7.16	12.16	
7.17	12.17	
7.18	12.18	
7.19	12.19	
7.2	12.2	
7.21	12.21	
7.22	12.22	
7.23	12.23	
7.24	12.24	
7.25	12.25	
7.26	12.26	
7.27	12.27	
7.28	12.28	
7.29	12.29	
7.3	12.3	
7.31	12.31	
7.32	12.32	
7.33	12.33	
7.34	12.34	
7.35	12.35	
7.36	12.36	
7.37	12.37	
7.38	12.38	
7.39	12.39	
7.4	12.4	
7.41	12.41	
7.42	12.42	
7.43	12.43	
7.44	12.44	
7.45	12.45	
7.46	12.46	
7.47	12.47	
7.48	12.48	
7.49	12.49	
7.5	12.5	
7.51	12.51	
7.52	12.52	
7.53	12.53	
7.54	12.54	
7.55	12.55	
7.56	12.56	
7.57	12.57	
7.58	12.58	
7.59	12.59	
7.6	12.6	
7.61	12.61	
7.62	12.62	
7.63	12.63	
7.64	12.64	
7.65	12.65	
7.66	12.66	
7.67	12.67	
7.68	12.68	
7.69	12.69	
7.7	12.7	
7.71	12.71	
7.72	12.72	
7.73	12.73	
7.74	12.74	
7.75	12.75	
7.76	12.76	
7.77	12.77	
7.78	12.78	
7.79	12.79	
7.8	12.8	
7.81	12.81	
7.82	12.82	
7.83	12.83	
7.84	12.84	
7.85	12.85	
7.86	12.86	
7.87	12.87	
7.88	12.88	
7.89	12.89	
7.9	12.9	
7.91	12.91	
7.92	12.92	
7.93	12.93	
7.94	12.94	
7.95	12.95	
7.96	12.96	
7.97	12.97	
7.98	12.98	
7.99	12.99	
8	13	
8.01	13.01	
8.02	13.02	
8.03	13.03	
8.04	13.04	
8.05	13.05	
8.06	13.06	
8.07	13.07	
8.08	13.08	
8.09	13.09	
8.1	13.1	
8.11	13.11	
8.12	13.12	
8.13	13.13	
8.14	13.14	
8.15	13.15	
8.16	13.16	
8.17	13.17	
8.18	13.18	
8.19	13.19	
8.2	13.2	
8.21	13.21	
8.22	13.22	
8.23	13.23	
8.24	13.24	
8.25	13.25	
8.26	13.26	
8.27	13.27	
8.28	13.28	
8.29	13.29	
8.3	13.3	
8.31	13.31	
8.32	13.32	
8.33	13.33	
8.34	13.34	
8.35	13.35	
8.36	13.36	
8.37	13.37	
8.38	13.38	
8.39	13.39	
8.4	13.4	
8.41	13.41	
8.42	13.42	
8.43	13.43	
8.44	13.44	
8.45	13.45	
8.46	13.46	
8.47	13.47	
8.48	13.48	
8.49	13.49	
8.5	13.5	
8.51	13.51	
8.52	13.52	
8.53	13.53	
8.54	13.54	
8.55	13.55	
8.56	13.56	
8.57	13.57	
8.58	13.58	
8.59	13.59	
8.6	13.6	
8.61	13.61	
8.62	13.62	
8.63	13.63	
8.64	13.64	
8.65	13.65	
8.66	13.66	
8.67	13.67	
8.68	13.68	
8.69	13.69	
8.7	13.7	
8.71	13.71	
8.72	13.72	
8.73	13.73	
8.74	13.74	
8.75	13.75	
8.76	13.76	
8.77	13.77	
8.78	13.78	
8.79	13.79	
8.8	13.8	
8.81	13.81	
8.82	13.82	
8.83	13.83	
8.84	13.84	
8.85	13.85	
8.86	13.86	
8.87	13.87	
8.88	13.88	
8.89	13.89	
8.9	13.9	
8.91	13.91	
8.92	13.92	
8.93	13.93	
8.94	13.94	
8.95	13.95	
8.96	13.96	
8.97	13.97	
8.98	13.98	
8.99	13.99	
9	14	
9.01	14.01	
9.02	14.02	
9.03	14.03	
9.04	14.04	
9.05	14.05	
9.06	14.06	
9.07	14.07	
9.08	14.08	
9.09	14.09	
9.1	14.1	
9.11	14.11	
9.12	14.12	
9.13	14.13	
9.14	14.14	
9.15	14.15	
9.16	14.16	
9.17	14.17	
9.18	14.18	
9.19	14.19	
9.2	14.2	
9.21	14.21	
9.22	14.22	
9.23	14.23	
9.24	14.24	
9.25	14.25	
9.26	14.26	
9.27	14.27	
9.28	14.28	
9.29	14.29	
9.3	14.3	
9.31	14.31	
9.32	14.32	
9.33	14.33	
9.34	14.34	
9.35	14.35	
9.36	14.36	
9.37	14.37	
9.38	14.38	
9.39	14.39	
9.4	14.4	
9.41	14.41	
9.42	14.42	
9.43	14.43	
9.44	14.44	
9.45	14.45	
9.46	14.46	
9.47	14.47	
9.48	14.48	
9.49	14.49	
9.5	14.5	
9.51	14.51	
9.52	14.52	
9.53	14.53	
9.54	14.54	
9.55	14.55	
9.56	14.56	
9.57	14.57	
9.58	14.58	
9.59	14.59	
9.6	14.6	
9.61	14.61	
9.62	14.62	
9.63	14.63	
9.64	14.64	
9.65	14.65	
9.66	14.66	
9.67	14.67	
9.68	14.68	
9.69	14.69	
9.7	14.7	
9.71	14.71	
9.72	14.72	
9.73	14.73	
9.74	14.74	
9.75	14.75	
9.76	14.76	
9.77	14.77	
9.78	14.78	
9.79	14.79	
9.8	14.8	
9.81	14.81	
9.82	14.82	
9.83	14.83	
9.84	14.84	
9.85	14.85	
9.86	14.86	
9.87	14.87	
9.88	14.88	
9.89	14.89	
9.9	14.9	
9.91	14.91	
9.92	14.92	
9.93	14.93	
9.94	14.94	
9.95	14.95	
9.96	14.96	
9.97	14.97	
9.98	14.98	
9.99	14.99	
10	15	


==> example1kmeansv2-7.tsv <==
0	-15.9179477187981	
0.1	-15.9851616956451	
0.2	-16.0523810495018	
0.3	-16.1196029633438	
0.316876620019078	-16.1309478019418	
0.316876620019078	-16.1309478019418	
0.4	-16.1868248709441	
0.5	-16.2540458844274	
0.513557326803022	-16.2631591771226	
0.513557326803022	-16.2631591771226	
0.581238178949717	-16.3086546150609	
0.581238178949717	-16.3086546150609	
0.6	-16.3212666509986	
0.683092386250433	-16.3771280955129	
0.683092386250433	-16.3771280955129	
0.7	-16.3884964839698	
0.7470811489881	-16.4201563232045	
0.7470811489881	-16.4201563232045	
0.762380475474331	-16.4304452701421	
0.762380475474331	-16.4304452701421	
0.8	-16.4557461129599	
0.9	-16.5230060679853	
0.905901520413662	-16.5269755110116	
0.905901520413662	-16.5269755110116	
1	-16.5902674041948	
1.01214538189656	-16.598436653313	
1.01214538189656	-16.598436653313	
1.1	-16.6575309564212	
1.19664941102955	-16.7225432499315	
1.19664941102955	-16.7225432499315	
1.2	-16.7247970942591	
1.23235846277873	-16.7465638279584	
1.23235846277873	-16.7465638279584	
1.3	-16.7920663010451	
1.30651597357995	-16.796449819892	
1.30651597357995	-16.796449819892	
1.3205467930969	-16.8058890312575	
1.3205467930969	-16.8058890312575	
1.32853968150371	-16.8112663862755	
1.32853968150371	-16.8112663862755	
1.3474601073799	-16.8239960537195	
1.3474601073799	-16.8239960537195	
1.36194609644932	-16.8337430261614	
1.36194609644932	-16.8337430261614	
1.4	-16.8593521093187	
1.44158809946439	-16.8873484272831	
1.44158809946439	-16.8873484272831	
1.5	-16.9266888318379	
1.56617020109506	-16.971280504759	
1.56617020109506	-16.971280504759	
1.56696797557896	-16.9718182833448	
1.56696797557896	-16.9718182833448	
1.6	-16.9940883146617	
1.7	-17.0615379333063	
1.70274589896562	-17.0633904998425	
1.70274589896562	-17.0633904998425	
1.76155780622799	-17.1030723937382	
1.76155780622799	-17.1030723937382	
1.8	-17.1290119836317	
1.8245093620079	-17.1455492258998	
1.8245093620079	-17.1455492258998	
1.82716250813704	-17.1473392966488	
1.82716250813704	-17.1473392966488	
1.9	-17.1964691349959	
2	-17.2638401722907	
2.01584327245249	-17.2745010796847	
2.01584327245249	-17.2745010796847	
2.1	-17.3310488774565	
2.2	-17.3980127266823	
2.20448242881705	-17.4010072429233	
2.20448242881705	-17.4010072429233	
2.3	-17.4646434009514	
2.4	-17.5308374605291	
2.4768570993469	-17.5813479671415	
2.4768570993469	-17.5813479671415	
2.5	-17.5964870800947	
2.56791917068097	-17.6407066337186	
2.56791917068097	-17.6407066337186	
2.6	-17.6614749247948	
2.6736208064657	-17.7088149868218	
2.6736208064657	-17.7088149868218	
2.7	-17.7256601882226	
2.72681226854142	-17.7427137162609	
2.72681226854142	-17.7427137162609	
2.73930224222276	-17.7506333999021	
2.73930224222276	-17.7506333999021	
2.76632057868203	-17.7677105558738	
2.76632057868203	-17.7677105558738	
2.8	-17.7888899121682	
2.85495500891502	-17.8231796403953	
2.85495500891502	-17.8231796403953	
2.9	-17.8510250502168	
2.9201988504298	-17.8634317429471	
2.9201988504298	-17.8634317429471	
3	-17.9119411713993	
3.1	-17.9715096687645	
3.2	-18.0296005561328	
3.23789153997764	-18.0511991387154	
3.23789153997764	-18.0511991387154	
3.3	-18.0860841033022	
3.38236165549055	-18.1313085490953	
3.38236165549055	-18.1313085490953	
3.39445804371305	-18.1378474385315	
3.39445804371305	-18.1378474385315	
3.39706962070075	-18.1392556236733	
3.39706962070075	-18.1392556236733	
3.4	-18.1408342063395	
3.5	-18.1937315273623	
3.59909561454824	-18.2442160135599	
3.59909561454824	-18.2442160135599	
3.6	-18.2446675659264	
3.7	-18.2935339920856	
3.77413923888473	-18.3283595448401	
3.77413923888473	-18.3283595448401	
3.77547669768167	-18.3289764729522	
3.77547669768167	-18.3289764729522	
3.8	-18.3402160291105	
3.80695949821835	-18.343380633659	
3.80695949821835	-18.343380633659	
3.88084482070887	-18.3762839510533	
3.88084482070887	-18.3762839510533	
3.9	-18.3846046105209	
4	-18.4266124776671	
4.1	-18.4661722738556	
4.2	-18.5032192091521	
4.3	-18.5376884936223	
4.31186366407187	-18.5416037359205	
4.31186366407187	-18.5416037359205	
4.34647411424697	-18.5528126675693	
4.34647411424697	-18.5528126675693	
4.37276253172887	-18.5611138847738	
4.37276253172887	-18.5611138847738	
4.4	-18.5695209530939	
4.5	-18.5986912090549	
4.53259259537158	-18.6076212910906	
4.53259259537158	-18.6076212910906	
4.6	-18.625187122142	
4.7	-18.648995464234	
4.75655037798496	-18.6612642293317	
4.75655037798496	-18.6612642293317	
4.76161494330651	-18.6623207640315	
4.76161494330651	-18.6623207640315	
4.8	-18.670102392029	
4.85904907517832	-18.6812931400543	
4.85904907517832	-18.6812931400543	
4.9	-18.6884984261372	
4.90578621847789	-18.6894797946198	
4.90578621847789	-18.6894797946198	
4.92511776265171	-18.6926925890457	
4.92511776265171	-18.6926925890457	
5	-18.7041807022155	
5.01867087038036	-18.7068082919062	
5.01867087038036	-18.7068082919062	
5.03453396492993	-18.7089665027524	
5.03453396492993	-18.7089665027524	
5.1	-18.7171533867577	
5.15678957454232	-18.7233196415783	
5.15678957454232	-18.7233196415783	
5.2	-18.7274316734785	
5.3	-18.7350395539387	
5.32130560615834	-18.7363181074171	
5.32130560615834	-18.7363181074171	
5.35851657583605	-18.738264432777	
5.35851657583605	-18.738264432777	
5.4	-18.7400062138071	
5.42582420314772	-18.7408635529319	
5.42582420314772	-18.7408635529319	
5.47695710952879	-18.7420499138718	
5.47695710952879	-18.7420499138718	
5.5	-18.7423636483976	
5.56925545740794	-18.7424870370454	
5.56925545740794	-18.7424870370454	
5.6	-18.7421502804677	
5.6523693408585	-18.7410255856518	
5.6523693408585	-18.7410255856518	
5.66253126608988	-18.7407271236142	
5.66253126608988	-18.7407271236142	
5.7	-18.7394024813406	
5.8	-18.7341583002886	
5.9	-18.7264697011452	
6	-18.716389431618	
6.05318590650978	-18.7100719969113	
6.05318590650978	-18.7100719969113	
6.09054494316718	-18.7052431425989	
6.09054494316718	-18.7052431425989	
6.1	-18.7039701966266	
6.2	-18.6892669237184	
6.27506476971335	-18.6767676336197	
6.27506476971335	-18.6767676336197	
6.3	-18.6723435329559	
6.35926816608026	-18.6612904485119	
6.35926816608026	-18.6612904485119	
6.38128132512361	-18.6569938635852	
6.38128132512361	-18.6569938635852	
6.4	-18.6532592938284	
6.48636599114185	-18.6350712395867	
6.48636599114185	-18.6350712395867	
6.5	-18.6320572474188	
6.6	-18.6087782413328	
6.64018225811431	-18.5988502797602	
6.64018225811431	-18.5988502797602	
6.69087783169736	-18.5858623833994	
6.69087783169736	-18.5858623833994	
6.7	-18.5834709060175	
6.8	-18.5561783710567	
6.9	-18.526944270587	
6.94555598689595	-18.5129948602803	
6.94555598689595	-18.5129948602803	
6.99654848968811	-18.4969185796689	
6.99654848968811	-18.4969185796689	
7	-18.4958128691557	
7.01395228244418	-18.4913205515161	
7.01395228244418	-18.4913205515161	
7.1	-18.4628198238078	
7.2	-18.4280078621196	
7.24936308045872	-18.4101677468059	
7.24936308045872	-18.4101677468059	
7.25869758147902	-18.406746155756	
7.25869758147902	-18.406746155756	
7.3	-18.3914244457796	
7.3587698636635	-18.3691127314207	
7.3587698636635	-18.3691127314207	
7.4	-18.3531042094746	
7.48955615477151	-18.3173321338334	
7.48955615477151	-18.3173321338334	
7.5	-18.3130720650064	
7.58506328245576	-18.2776941650182	
7.58506328245576	-18.2776941650182	
7.6	-18.2713576561774	
7.68772875919031	-18.2334010489334	
7.68772875919031	-18.2334010489334	
7.7	-18.2279918613868	
7.79946910428948	-18.1832564356862	
7.79946910428948	-18.1832564356862	
7.8	-18.18301346798	
7.8522090790695	-18.1589055977126	
7.8522090790695	-18.1589055977126	
7.89847558684815	-18.1371930713795	
7.89847558684815	-18.1371930713795	
7.9	-18.1364721934144	
7.93686029689862	-18.1189363710409	
7.93686029689862	-18.1189363710409	
7.98058063124077	-18.0978788917764	
7.98058063124077	-18.0978788917764	
8	-18.0884373937936	
8.08483508969732	-18.0465690143889	
8.08483508969732	-18.0465690143889	
8.1	-18.0389800259134	
8.17176415224338	-18.0026505107397	
8.17176415224338	-18.0026505107397	
8.2	-17.9881728545773	
8.21586115511533	-17.9799959598793	
8.21586115511533	-17.9799959598793	
8.29109418219232	-17.9407901091938	
8.29109418219232	-17.9407901091938	
8.3	-17.9361041158521	
8.32243218102738	-17.9242597392379	
8.32243218102738	-17.9242597392379	
8.4	-17.8828585201677	
8.5	-17.8285094414517	
8.50706460713442	-17.8246300764184	
8.50706460713442	-17.8246300764184	
8.57890771063757	-17.7848923374972	
8.57890771063757	-17.7848923374972	
8.6	-17.7731286761974	
8.63134760252027	-17.75556635099	
8.63134760252027	-17.75556635099	
8.7	-17.7167863654925	
8.8	-17.6595753128122	
8.86597760157759	-17.6214030849238	
8.86597760157759	-17.6214030849238	
8.9	-17.6015984413814	
8.98424694301282	-17.5522386782435	
8.98424694301282	-17.5522386782435	
9	-17.5429625719009	
9.04728919137344	-17.5150360061383	
9.04728919137344	-17.5150360061383	
9.1	-17.483774221928	
9.2	-17.424121477443	
9.27983722291575	-17.3762178676878	
9.27983722291575	-17.3762178676878	
9.3	-17.3640862485568	
9.4	-17.3037473078931	
9.42526312878199	-17.2884643534858	
9.42526312878199	-17.2884643534858	
9.5	-17.2431769467993	
9.50545048096336	-17.2398703463908	
9.50545048096336	-17.2398703463908	
9.6	-17.1824451169577	
9.67667748479233	-17.1358041091475	
9.67667748479233	-17.1358041091475	
9.7	-17.1216091178673	
9.70288991112123	-17.1198499981572	
9.70288991112123	-17.1198499981572	
9.72604932176721	-17.1057512528467	
9.72604932176721	-17.1057512528467	
9.8	-17.0607205439522	
9.9	-16.999808752851	
10	-16.9388893693558	


==> example1kmeansv2-8.tsv <==
0.290875518506981	-15.2683620075446	
0.316876620019078	-16.9169530538196	
0.513557326803022	-18.5805500068758	
0.581238178949717	-20.3196814729205	
0.683092386250433	-6.26764684901035	
0.7470811489881	-14.6213393763873	
0.762380475474331	-18.8123983860986	
0.905901520413662	-21.126027901939	
1.01214538189656	-14.991030853304	
1.19664941102955	-18.2348204437066	
1.23235846277873	-19.2996895629663	
1.30651597357995	-24.3897491811452	
1.3205467930969	-20.2620786016126	
1.32853968150371	-21.5244818362163	
1.3474601073799	-11.0551604488358	
1.36194609644932	-12.5499866061133	
1.44158809946439	-5.93662884844165	
1.56617020109506	-13.01192067454	
1.56696797557896	-14.3728525753663	
1.70274589896562	-17.5187573457567	
1.76155780622799	-6.18350041514641	
1.8245093620079	-18.7038918789501	
1.82716250813704	-11.4611915357252	
2.01584327245249	-14.3585723449993	
2.20448242881705	-10.5794849611249	
2.4768570993469	-8.22704730681296	
2.56791917068097	-14.2337483429593	
2.6736208064657	-12.8351503724565	
2.72681226854142	-24.4959210419583	
2.73930224222276	-22.1248051622925	
2.76632057868203	-20.0985624134218	
2.85495500891502	-16.67602898521	
2.9201988504298	-16.517947047791	
3.23789153997764	-20.0206689722764	
3.38236165549055	-22.7422808595481	
3.39445804371305	-13.1851016943475	
3.39706962070075	-23.5116981780857	
3.59909561454824	-15.3158607061445	
3.77413923888473	-19.0505205180749	
3.77547669768167	-24.7286569956638	
3.80695949821835	-17.9664294036544	
3.88084482070887	-27.1203316163835	
4.31186366407187	-33.0054099806689	
4.34647411424697	-19.8870287420855	
4.37276253172887	-18.6199054142387	
4.53259259537158	-17.9901412173464	
4.75655037798496	-21.6473992675828	
4.76161494330651	-18.6926272032323	
4.85904907517832	-18.2147683193682	
4.90578621847789	-25.1053331352715	
4.92511776265171	-14.6996646657668	
5.01867087038036	-23.5733938927372	
5.03453396492993	-19.049197531363	
5.15678957454232	-21.44642838485	
5.32130560615834	-20.6018502124876	
5.35851657583605	-17.2487645131623	
5.42582420314772	-22.0118216068305	
5.47695710952879	-19.45234483066	
5.56925545740794	-12.48665361024	
5.6523693408585	-26.6109820849705	
5.66253126608988	-19.8886102410724	
6.05318590650978	-17.9204922828396	
6.09054494316718	-23.4266627856475	
6.27506476971335	-12.5636759455413	
6.35926816608026	-15.3922608223931	
6.38128132512361	-19.545282862682	
6.48636599114185	-22.5729616550731	
6.64018225811431	-13.3084920015341	
6.69087783169736	-22.1555825504102	
6.94555598689595	-11.0684262787504	
6.99654848968811	-22.3462290300043	
7.01395228244418	-22.9882658445257	
7.24936308045872	-14.4294066966563	
7.25869758147902	-13.7598370014774	
7.3587698636635	-21.7841066490126	
7.48955615477151	-17.5961273347842	
7.58506328245576	-21.1776617869188	
7.68772875919031	-20.7291645160306	
7.79946910428948	-25.9683190423286	
7.8522090790695	-20.0661483134496	
7.89847558684815	-15.1063135070895	
7.93686029689862	-19.66145414108	
7.98058063124077	-16.0255656975074	
8.08483508969732	-24.6823567287531	
8.17176415224338	-20.4417365504753	
8.21586115511533	-15.0245010441527	
8.29109418219232	-10.8338600531076	
8.32243218102738	-20.964743144534	
8.50706460713442	-14.1521156354387	
8.57890771063757	-23.0960273768294	
8.63134760252027	-24.9834538263301	
8.86597760157759	-20.6526634523755	
8.98424694301282	-10.6775139381823	
9.04728919137344	-14.9972967085899	
9.27983722291575	-14.2149841426942	
9.42526312878199	-17.971845807221	
9.50545048096336	-11.1970664635969	
9.67667748479233	-16.6161622886314	
9.70288991112123	-21.2999792319433	
9.72604932176721	-2.07612029457573	
9.94905517152425	-12.3267480562268	


==> example1kmeansv2-9.tsv <==
0	40	
0.01	40	
0.02	40	
0.03	40	
0.04	40	
0.05	40	
0.06	40	
0.07	40	
0.08	40	
0.09	40	
0.1	40	
0.11	40	
0.12	40	
0.13	40	
0.14	40	
0.15	40	
0.16	40	
0.17	40	
0.18	40	
0.19	40	
0.2	40	
0.21	40	
0.22	40	
0.23	40	
0.24	40	
0.25	40	
0.26	40	
0.27	40	
0.28	40	
0.29	40	
0.3	40	
0.31	40	
0.32	40	
0.33	40	
0.34	40	
0.35	40	
0.36	40	
0.37	40	
0.38	40	
0.39	40	
0.4	40	
0.41	40	
0.42	40	
0.43	40	
0.44	40	
0.45	40	
0.46	40	
0.47	40	
0.48	40	
0.49	40	
0.5	40	
0.51	40	
0.52	40	
0.53	40	
0.54	40	
0.55	40	
0.56	40	
0.57	40	
0.58	40	
0.59	40	
0.6	40	
0.61	40	
0.62	40	
0.63	40	
0.64	40	
0.65	40	
0.66	40	
0.67	40	
0.68	40	
0.69	40	
0.7	40	
0.71	40	
0.72	40	
0.73	40	
0.74	40	
0.75	40	
0.76	40	
0.77	40	
0.78	40	
0.79	40	
0.8	40	
0.81	40	
0.82	40	
0.83	40	
0.84	40	
0.85	40	
0.86	40	
0.87	40	
0.88	40	
0.89	40	
0.9	40	
0.91	40	
0.92	40	
0.93	40	
0.94	40	
0.95	40	
0.96	40	
0.97	40	
0.98	40	
0.99	40	
1	40	
1.01	40	
1.02	40	
1.03	40	
1.04	40	
1.05	40	
1.06	40	
1.07	40	
1.08	40	
1.09	40	
1.1	40	
1.11	40	
1.12	40	
1.13	40	
1.14	40	
1.15	40	
1.16	40	
1.17	40	
1.18	40	
1.19	40	
1.2	40	
1.21	40	
1.22	40	
1.23	40	
1.24	40	
1.25	40	
1.26	40	
1.27	40	
1.28	40	
1.29	40	
1.3	40	
1.31	40	
1.32	40	
1.33	40	
1.34	40	
1.35	40	
1.36	40	
1.37	40	
1.38	40	
1.39	40	
1.4	40	
1.41	40	
1.42	40	
1.43	40	
1.44	40	
1.45	40	
1.46	40	
1.47	40	
1.48	40	
1.49	40	
1.5	40	
1.51	40	
1.52	40	
1.53	40	
1.54	40	
1.55	40	
1.56	40	
1.57	40	
1.58	40	
1.59	40	
1.6	40	
1.61	40	
1.62	40	
1.63	40	
1.64	40	
1.65	40	
1.66	40	
1.67	40	
1.68	40	
1.69	40	
1.7	40	
1.71	40	
1.72	40	
1.73	40	
1.74	40	
1.75	40	
1.76	40	
1.77	40	
1.78	40	
1.79	40	
1.8	40	
1.81	40	
1.82	40	
1.83	40	
1.84	40	
1.85	40	
1.86	40	
1.87	40	
1.88	40	
1.89	40	
1.9	40	
1.91	40	
1.92	40	
1.93	40	
1.94	40	
1.95	40	
1.96	40	
1.97	40	
1.98	40	
1.99	40	
2	40	
2.01	40	
2.02	40	
2.03	40	
2.04	40	
2.05	40	
2.06	40	
2.07	40	
2.08	40	
2.09	40	
2.1	40	
2.11	40	
2.12	40	
2.13	40	
2.14	40	
2.15	40	
2.16	40	
2.17	40	
2.18	40	
2.19	40	
2.2	40	
2.21	40	
2.22	40	
2.23	40	
2.24	40	
2.25	40	
2.26	40	
2.27	40	
2.28	40	
2.29	40	
2.3	40	
2.31	40	
2.32	40	
2.33	40	
2.34	40	
2.35	40	
2.36	40	
2.37	40	
2.38	40	
2.39	40	
2.4	40	
2.41	40	
2.42	40	
2.43	40	
2.44	40	
2.45	40	
2.46	40	
2.47	40	
2.48	40	
2.49	40	
2.5	40	
2.51	40	
2.52	40	
2.53	40	
2.54	40	
2.55	40	
2.56	40	
2.57	40	
2.58	40	
2.59	40	
2.6	40	
2.61	40	
2.62	40	
2.63	40	
2.64	40	
2.65	40	
2.66	40	
2.67	40	
2.68	40	
2.69	40	
2.7	40	
2.71	40	
2.72	40	
2.73	40	
2.74	40	
2.75	40	
2.76	40	
2.77	40	
2.78	40	
2.79	40	
2.8	40	
2.81	40	
2.82	40	
2.83	40	
2.84	40	
2.85	40	
2.86	40	
2.87	40	
2.88	40	
2.89	40	
2.9	40	
2.91	40	
2.92	40	
2.93	40	
2.94	40	
2.95	40	
2.96	40	
2.97	40	
2.98	40	
2.99	40	
3	40	
3.01	40	
3.02	40	
3.03	40	
3.04	40	
3.05	40	
3.06	40	
3.07	40	
3.08	40	
3.09	40	
3.1	40	
3.11	40	
3.12	40	
3.13	40	
3.14	40	
3.15	40	
3.16	40	
3.17	40	
3.18	40	
3.19	40	
3.2	40	
3.21	40	
3.22	40	
3.23	40	
3.24	40	
3.25	40	
3.26	40	
3.27	40	
3.28	40	
3.29	40	
3.3	40	
3.31	40	
3.32	40	
3.33	40	
3.34	40	
3.35	40	
3.36	40	
3.37	40	
3.38	40	
3.39	40	
3.4	40	
3.41	40	
3.42	40	
3.43	40	
3.44	40	
3.45	40	
3.46	40	
3.47	40	
3.48	40	
3.49	40	
3.5	40	
3.51	40	
3.52	40	
3.53	40	
3.54	40	
3.55	40	
3.56	40	
3.57	40	
3.58	40	
3.59	40	
3.6	40	
3.61	40	
3.62	40	
3.63	40	
3.64	40	
3.65	40	
3.66	40	
3.67	40	
3.68	40	
3.69	40	
3.7	40	
3.71	40	
3.72	40	
3.73	40	
3.74	40	
3.75	40	
3.76	40	
3.77	40	
3.78	40	
3.79	40	
3.8	40	
3.81	40	
3.82	40	
3.83	40	
3.84	40	
3.85	40	
3.86	40	
3.87	40	
3.88	40	
3.89	40	
3.9	40	
3.91	40	
3.92	40	
3.93	40	
3.94	40	
3.95	40	
3.96	40	
3.97	40	
3.98	40	
3.99	40	
4	40	
4.01	40	
4.02	40	
4.03	40	
4.04	40	
4.05	40	
4.06	40	
4.07	40	
4.08	40	
4.09	40	
4.1	40	
4.11	40	
4.12	40	
4.13	40	
4.14	40	
4.15	40	
4.16	40	
4.17	40	
4.18	40	
4.19	40	
4.2	40	
4.21	40	
4.22	40	
4.23	40	
4.24	40	
4.25	40	
4.26	40	
4.27	40	
4.28	40	
4.29	40	
4.3	40	
4.31	40	
4.32	40	
4.33	40	
4.34	40	
4.35	40	
4.36	40	
4.37	40	
4.38	40	
4.39	40	
4.4	40	
4.41	40	
4.42	40	
4.43	40	
4.44	40	
4.45	40	
4.46	40	
4.47	40	
4.48	40	
4.49	40	
4.5	40	
4.51	40	
4.52	40	
4.53	40	
4.54	40	
4.55	40	
4.56	40	
4.57	40	
4.58	40	
4.59	40	
4.6	40	
4.61	40	
4.62	40	
4.63	40	
4.64	40	
4.65	40	
4.66	40	
4.67	40	
4.68	40	
4.69	40	
4.7	40	
4.71	40	
4.72	40	
4.73	40	
4.74	40	
4.75	40	
4.76	40	
4.77	40	
4.78	40	
4.79	40	
4.8	40	
4.81	40	
4.82	40	
4.83	40	
4.84	40	
4.85	40	
4.86	40	
4.87	40	
4.88	40	
4.89	40	
4.9	40	
4.91	40	
4.92	40	
4.93	40	
4.94	40	
4.95	40	
4.96	40	
4.97	40	
4.98	40	
4.99	40	
5	40	
5.01	40	
5.02	40	
5.03	40	
5.04	40	
5.05	40	
5.06	40	
5.07	40	
5.08	40	
5.09	40	
5.1	40	
5.11	40	
5.12	40	
5.13	40	
5.14	40	
5.15	40	
5.16	40	
5.17	40	
5.18	40	
5.19	40	
5.2	40	
5.21	40	
5.22	40	
5.23	40	
5.24	40	
5.25	40	
5.26	40	
5.27	40	
5.28	40	
5.29	40	
5.3	40	
5.31	40	
5.32	40	
5.33	40	
5.34	40	
5.35	40	
5.36	40	
5.37	40	
5.38	40	
5.39	40	
5.4	40	
5.41	40	
5.42	40	
5.43	40	
5.44	40	
5.45	40	
5.46	40	
5.47	40	
5.48	40	
5.49	40	
5.5	40	
5.51	40	
5.52	40	
5.53	40	
5.54	40	
5.55	40	
5.56	40	
5.57	40	
5.58	40	
5.59	40	
5.6	40	
5.61	40	
5.62	40	
5.63	40	
5.64	40	
5.65	40	
5.66	40	
5.67	40	
5.68	40	
5.69	40	
5.7	40	
5.71	40	
5.72	40	
5.73	40	
5.74	40	
5.75	40	
5.76	40	
5.77	40	
5.78	40	
5.79	40	
5.8	40	
5.81	40	
5.82	40	
5.83	40	
5.84	40	
5.85	40	
5.86	40	
5.87	40	
5.88	40	
5.89	40	
5.9	40	
5.91	40	
5.92	40	
5.93	40	
5.94	40	
5.95	40	
5.96	40	
5.97	40	
5.98	40	
5.99	40	
6	40	
6.01	40	
6.02	40	
6.03	40	
6.04	40	
6.05	40	
6.06	40	
6.07	40	
6.08	40	
6.09	40	
6.1	40	
6.11	40	
6.12	40	
6.13	40	
6.14	40	
6.15	40	
6.16	40	
6.17	40	
6.18	40	
6.19	40	
6.2	40	
6.21	40	
6.22	40	
6.23	40	
6.24	40	
6.25	40	
6.26	40	
6.27	40	
6.28	40	
6.29	40	
6.3	40	
6.31	40	
6.32	40	
6.33	40	
6.34	40	
6.35	40	
6.36	40	
6.37	40	
6.38	40	
6.39	40	
6.4	40	
6.41	40	
6.42	40	
6.43	40	
6.44	40	
6.45	40	
6.46	40	
6.47	40	
6.48	40	
6.49	40	
6.5	40	
6.51	40	
6.52	40	
6.53	40	
6.54	40	
6.55	40	
6.56	40	
6.57	40	
6.58	40	
6.59	40	
6.6	40	
6.61	40	
6.62	40	
6.63	40	
6.64	40	
6.65	40	
6.66	40	
6.67	40	
6.68	40	
6.69	40	
6.7	40	
6.71	40	
6.72	40	
6.73	40	
6.74	40	
6.75	40	
6.76	40	
6.77	40	
6.78	40	
6.79	40	
6.8	40	
6.81	40	
6.82	40	
6.83	40	
6.84	40	
6.85	40	
6.86	40	
6.87	40	
6.88	40	
6.89	40	
6.9	40	
6.91	40	
6.92	40	
6.93	40	
6.94	40	
6.95	40	
6.96	40	
6.97	40	
6.98	40	
6.99	40	
7	40	
7.01	40	
7.02	40	
7.03	40	
7.04	40	
7.05	40	
7.06	40	
7.07	40	
7.08	40	
7.09	40	
7.1	40	
7.11	40	
7.12	40	
7.13	40	
7.14	40	
7.15	40	
7.16	40	
7.17	40	
7.18	40	
7.19	40	
7.2	40	
7.21	40	
7.22	40	
7.23	40	
7.24	40	
7.25	40	
7.26	40	
7.27	40	
7.28	40	
7.29	40	
7.3	40	
7.31	40	
7.32	40	
7.33	40	
7.34	40	
7.35	40	
7.36	40	
7.37	40	
7.38	40	
7.39	40	
7.4	40	
7.41	40	
7.42	40	
7.43	40	
7.44	40	
7.45	40	
7.46	40	
7.47	40	
7.48	40	
7.49	40	
7.5	40	
7.51	40	
7.52	40	
7.53	40	
7.54	40	
7.55	40	
7.56	40	
7.57	40	
7.58	40	
7.59	40	
7.6	40	
7.61	40	
7.62	40	
7.63	40	
7.64	40	
7.65	40	
7.66	40	
7.67	40	
7.68	40	
7.69	40	
7.7	40	
7.71	40	
7.72	40	
7.73	40	
7.74	40	
7.75	40	
7.76	40	
7.77	40	
7.78	40	
7.79	40	
7.8	40	
7.81	40	
7.82	40	
7.83	40	
7.84	40	
7.85	40	
7.86	40	
7.87	40	
7.88	40	
7.89	40	
7.9	40	
7.91	40	
7.92	40	
7.93	40	
7.94	40	
7.95	40	
7.96	40	
7.97	40	
7.98	40	
7.99	40	
8	40	
8.01	40	
8.02	40	
8.03	40	
8.04	40	
8.05	40	
8.06	40	
8.07	40	
8.08	40	
8.09	40	
8.1	40	
8.11	40	
8.12	40	
8.13	40	
8.14	40	
8.15	40	
8.16	40	
8.17	40	
8.18	40	
8.19	40	
8.2	40	
8.21	40	
8.22	40	
8.23	40	
8.24	40	
8.25	40	
8.26	40	
8.27	40	
8.28	40	
8.29	40	
8.3	40	
8.31	40	
8.32	40	
8.33	40	
8.34	40	
8.35	40	
8.36	40	
8.37	40	
8.38	40	
8.39	40	
8.4	40	
8.41	40	
8.42	40	
8.43	40	
8.44	40	
8.45	40	
8.46	40	
8.47	40	
8.48	40	
8.49	40	
8.5	40	
8.51	40	
8.52	40	
8.53	40	
8.54	40	
8.55	40	
8.56	40	
8.57	40	
8.58	40	
8.59	40	
8.6	40	
8.61	40	
8.62	40	
8.63	40	
8.64	40	
8.65	40	
8.66	40	
8.67	40	
8.68	40	
8.69	40	
8.7	40	
8.71	40	
8.72	40	
8.73	40	
8.74	40	
8.75	40	
8.76	40	
8.77	40	
8.78	40	
8.79	40	
8.8	40	
8.81	40	
8.82	40	
8.83	40	
8.84	40	
8.85	40	
8.86	40	
8.87	40	
8.88	40	
8.89	40	
8.9	40	
8.91	40	
8.92	40	
8.93	40	
8.94	40	
8.95	40	
8.96	40	
8.97	40	
8.98	40	
8.99	40	
9	40	
9.01	40	
9.02	40	
9.03	40	
9.04	40	
9.05	40	
9.06	40	
9.07	40	
9.08	40	
9.09	40	
9.1	40	
9.11	40	
9.12	40	
9.13	40	
9.14	40	
9.15	40	
9.16	40	
9.17	40	
9.18	40	
9.19	40	
9.2	40	
9.21	40	
9.22	40	
9.23	40	
9.24	40	
9.25	40	
9.26	40	
9.27	40	
9.28	40	
9.29	40	
9.3	40	
9.31	40	
9.32	40	
9.33	40	
9.34	40	
9.35	40	
9.36	40	
9.37	40	
9.38	40	
9.39	40	
9.4	40	
9.41	40	
9.42	40	
9.43	40	
9.44	40	
9.45	40	
9.46	40	
9.47	40	
9.48	40	
9.49	40	
9.5	40	
9.51	40	
9.52	40	
9.53	40	
9.54	40	
9.55	40	
9.56	40	
9.57	40	
9.58	40	
9.59	40	
9.6	40	
9.61	40	
9.62	40	
9.63	40	
9.64	40	
9.65	40	
9.66	40	
9.67	40	
9.68	40	
9.69	40	
9.7	40	
9.71	40	
9.72	40	
9.73	40	
9.74	40	
9.75	40	
9.76	40	
9.77	40	
9.78	40	
9.79	40	
9.8	40	
9.81	40	
9.82	40	
9.83	40	
9.84	40	
9.85	40	
9.86	40	
9.87	40	
9.88	40	
9.89	40	
9.9	40	
9.91	40	
9.92	40	
9.93	40	
9.94	40	
9.95	40	
9.96	40	
9.97	40	
9.98	40	
9.99	40	
10	40	

